Real-Time Regression with Dividing Local Gaussian Processes

The increased demand for online prediction and the growing availability of large data sets drives the need for computationally efficient models. While exact Gaussian process regression shows various favorable theoretical properties (uncertainty estimate, unlimited expressive power), the poor scaling with respect to the training set size prohibits its application in big data regimes in real-time. Therefore, this paper proposes dividing local Gaussian processes, which are a novel, computationally efficient modeling approach based on Gaussian process regression. Due to an iterative, data-driven division of the input space, they achieve a sublinear computational complexity in the total number of training points in practice, while providing excellent predictive distributions. A numerical evaluation on real-world data sets shows their advantages over other state-of-the-art methods in terms of accuracy as well as prediction and update speed.

==> plots/Real_Sarcos_longNLL_plot_data.txt <==
aNLL0_DLGP aNLL0_GPexact aNLL0_IP aNLL0_Sparse aNLL0_DLGP500 aNLL0_ISSGP aNLL1_DLGP aNLL1_GPexact aNLL1_IP aNLL1_Sparse aNLL1_DLGP500 aNLL1_ISSGP aNLL2_DLGP aNLL2_GPexact aNLL2_IP aNLL2_Sparse aNLL2_DLGP500 aNLL2_ISSGP aNLL3_DLGP aNLL3_GPexact aNLL3_IP aNLL3_Sparse aNLL3_DLGP500 aNLL3_ISSGP aNLL4_DLGP aNLL4_GPexact aNLL4_IP aNLL4_Sparse aNLL4_DLGP500 aNLL4_ISSGP aNLL5_DLGP aNLL5_GPexact aNLL5_IP aNLL5_Sparse aNLL5_DLGP500 aNLL5_ISSGP aNLL6_DLGP aNLL6_GPexact aNLL6_IP aNLL6_Sparse aNLL6_DLGP500 aNLL6_ISSGP aNLL7_DLGP steps_GPexact steps_IP steps_Sparse aNLL7_DLGP500 steps_ISSGP 
30.4600681659 30.5367603302 65.0107621273 34.8270538755 30.4600681659 37.3371602010 42.1889363643 42.1895599365 89.8333247528 44.4312672069 42.1889363643 40.2929237100 13.7814541582 13.7792978287 26.7304966887 14.2767215929 13.7814541582 12.6463024386 27.1512551446 27.1120815277 82.7211564309 29.3555198918 27.1512551446 26.3153978924 2.5271946268 2.5372624397 3.0075938630 2.7307378733 2.5271946268 3.0781091390 4.8287971993 4.7520785332 2.2417777581 4.4654832872 4.8287971993 6.4944751072 2.4602094249 2.4590671062 3.7794575734 2.4594931054 2.4602094249 2.3927493440 100.0000000000 100.0000000000 100.0000000000 100.0000000000 100.0000000000 100.0000000000 
22.9791062155 22.8286495209 67.5815551473 26.4863897415 22.9961113805 31.6044312889 26.6460275731 25.9510879517 73.9740678793 26.7599202758 25.9047061188 29.0004530364 9.1297354248 9.3348493576 23.6677729964 9.2819642894 9.1235207504 8.9177606596 13.8704588162 11.9491586685 72.6365236231 13.6555061628 12.3095399293 15.4844554872 2.3752908782 2.3922791481 2.8989491355 4.4860819829 2.4642025088 7.7464771340 6.1285197589 12.2753620148 2.2107922121 39.6280256568 9.2367633439 44.7817812171 2.0308953002 1.9653817415 3.5507616163 2.0631602030 1.9779483880 2.0632387718 548.0000000000 548.0000000000 548.0000000000 548.0000000000 548.0000000000 548.0000000000 
23.1807322286 22.5791969299 66.6855447336 26.7725294889 23.2440430931 33.9304661454 25.5848320828 23.8420963287 70.7224691238 21.9686812914 23.9374401051 31.8185212713 9.0611205598 9.1051979065 23.0808272860 7.8732054834 8.9309409030 10.3010563651 12.5016422060 10.8046169281 68.7449919817 13.1031460878 11.1837141886 15.5722284961 2.2279850018 1.9370864630 2.8855384677 3.9493262483 2.3494243572 19.4915912592 7.2734771305 4.4540581703 2.1872749964 69.2723986613 8.6505509377 81.7143014257 2.0005237324 1.9271389246 3.4324248638 2.0430536129 1.9370883330 1.9950244054 997.0000000000 996.0000000000 997.0000000000 997.0000000000 997.0000000000 997.0000000000 
21.9067089162 20.9855785370 64.7264657048 27.2894851241 20.9941806822 34.0855997459 22.2305435110 20.2115325928 68.8226370319 21.2369280089 21.6388765852 30.7982821370 8.3392572318 8.2197189331 22.9131812304 7.7514542625 8.2609020607 9.6120292472 11.5108341198 10.0318155289 67.4666961690 12.2902333291 10.7957513421 14.4145645440 2.1263599377 1.8773176670 2.8566487689 2.0864018985 2.3922826688 28.1351928307 7.6662869920 3.9167201519 2.1828966616 122.3814398069 9.5022131884 104.8605676296 1.9621675348 1.8869439363 3.3924391642 2.0290235490 1.9146308458 1.9342880325 1445.0000000000 1444.0000000000 1445.0000000000 1445.0000000000 1445.0000000000 1445.0000000000 
21.9435218484 20.9944057465 64.8500789227 25.7995208963 20.8250169445 35.2663054713 23.2630793230 20.6973915100 68.1984366127 21.7706672845 22.0537722654 32.8602995949 8.5275220848 8.3930063248 22.8247163477 7.6024322873 8.4459012913 9.9481998986 12.1354626278 9.9210224152 66.4666490522 12.4952638611 10.6947573388 14.4305578801 2.1969967812 1.8903403282 2.8438331782 2.3404555358 2.4034135667 33.8976613996 6.2869345522 3.5336158276 2.1748681614 327.8514654481 8.4194984117 128.2433904823 1.9524515998 1.8807814121 3.3624982247 2.0259489742 1.9063824356 1.9303474587 1893.0000000000 1893.0000000000 1893.0000000000 1893.0000000000 1893.0000000000 1893.0000000000 
22.3016724862 21.0561428070 65.3992114902 24.5910188145 21.3206404537 36.0656397354 23.2724293531 20.6568622589 67.6034471470 22.0049643425 22.0702665363 34.1709829197 8.4539304033 8.2089509964 22.6247656341 8.2467208417 8.3468706611 10.1450833027 11.8124282956 9.8471708298 66.0345858155 12.2217830089 10.6368564266 14.4031439422 2.2092599496 1.9108536243 2.8296342572 2.0488527678 2.3640459645 40.1494655397 6.2701930953 3.6308379173 2.1698545927 61.0283332866 9.1143015056 157.2809483898 1.9678398985 1.8757477999 3.3477091685 2.0313215386 1.8980176836 1.9277729924 2342.0000000000 2341.0000000000 2342.0000000000 2342.0000000000 2342.0000000000 2342.0000000000 
22.8304269399 21.2572269440 66.7412735327 26.5992499255 21.6533031749 36.8882225886 23.1508241300 19.4796333313 66.8253654777 21.1677328750 21.4780287940 36.3354566398 8.2412940870 7.8659820557 22.2502908758 7.7230608624 8.2238065588 10.4821298440 11.7307609030 9.5757179260 65.9475764456 11.9888261767 10.5468971960 15.2741568384 2.1739146843 1.8388454914 2.8326052788 3.8852307096 2.2951141049 47.8765575524 6.0752543098 3.4382774830 2.1667685159 8.6356717778 9.7069585181 168.8862126620 1.9460402247 1.8638985157 3.3428742680 2.0167808487 1.8982655102 1.9374453514 2790.0000000000 2789.0000000000 2790.0000000000 2790.0000000000 2790.0000000000 2790.0000000000 
22.9122071880 21.3209762573 66.8906796376 25.3935930900 21.9952962929 39.4439119778 22.4663815592 18.1513309479 66.5937086566 20.5773235906 20.5918689580 34.1841918345 8.1381492616 7.5234251022 22.2843096370 7.6551258772 8.0514824780 10.0996932344 11.8374866431 9.3870267868 66.2216251490 11.5196752680 10.2701128258 15.3350901669 2.0081765079 1.7363551855 2.8076766058 7.1499726109 2.1455475170 59.1547568143 6.1573934448 3.1531510353 2.1675109860 53.2751553731 9.5627491190 196.1081984928 1.9465053145 1.8507194519 3.3538265447 2.0495045805 1.8843095158 1.9531206953 3238.0000000000 3238.0000000000 3238.0000000000 3238.0000000000 3238.0000000000 3238.0000000000 
22.9015370027 21.5730743408 66.8827968239 25.0939155720 22.1032163074 40.0648734924 21.9268421399 17.8485412598 66.3173909880 21.4912972273 19.9726858797 34.6403424533 7.9725761607 7.2845473289 22.1634010321 7.3632293107 7.7539197961 10.0600847975 11.8108939626 9.3415727615 66.1806041038 11.4438199199 10.1297044807 15.5865145776 1.9906788980 1.7354909182 2.8029006313 6.7666359390 2.2178857463 62.7469759600 6.3140322671 2.9758613110 2.1663831363 73.7165643214 9.5120985211 210.0615192907 1.9402564421 1.8483066559 3.3534919090 2.0494923260 1.8755806770 1.9588316048 3687.0000000000 3686.0000000000 3687.0000000000 3687.0000000000 3687.0000000000 3687.0000000000 
23.3719755579 22.2328376770 67.7895874249 24.4766004036 22.6717697094 41.0447863262 21.2774152042 17.2535095215 66.0938192441 19.3983967680 19.3994675073 34.6201679071 7.8158037618 7.1003932953 22.0756545026 7.3711676016 7.5826590018 10.0663236053 11.6257692486 9.2178745270 66.4057343589 11.6775333868 10.0214409006 16.0026412188 1.9845551998 1.7366813421 2.7893865932 4.4457572490 2.2503391146 65.2467428413 5.9756959542 2.6408896446 2.1663999197 57.2580719036 9.0034726802 218.0138466173 1.9427207430 1.8436268568 3.3619621758 2.0452916262 1.8681564177 1.9647193359 4135.0000000000 4134.0000000000 4135.0000000000 4135.0000000000 4135.0000000000 4135.0000000000 
22.5748991521 21.7010669708 67.7721898931 25.7489068117 22.2490052617 41.1892211500 20.4155002265 16.4017009735 65.9113207467 18.5005041481 18.4883977702 33.6689915669 7.7926434508 7.0647110939 22.1539959402 7.1274959721 7.5374145275 9.9351737236 11.6242590100 9.1812534332 67.2551752591 11.4725819301 9.9415549929 15.9492111654 1.9189740351 1.6638131142 2.7586197828 4.1436058014 2.1466540570 66.1950254602 5.9723508693 2.5530006886 2.1691518627 9.9809432001 9.8089232697 211.7913919091 1.9438318320 1.8386781216 3.3883908890 2.0797930861 1.8622490499 1.9670735893 4583.0000000000 4583.0000000000 4583.0000000000 4583.0000000000 4583.0000000000 4583.0000000000 
22.0650778850 21.0444412231 67.4200795429 24.8047420773 21.8221194341 40.6221553614 19.3168522546 15.0595283508 65.9027413697 18.7287440308 17.0756028076 32.9368126769 7.8175316622 6.7071981430 22.2418957017 7.0393695353 7.3911280082 9.2780883262 11.3730778455 8.7392034531 67.6412899046 12.0971791808 9.6078878674 15.2340699138 1.8980506900 1.5437678099 2.7375507035 4.8936720995 2.0401577639 70.0842066101 6.2808434261 2.4011375904 2.1752070254 84.0593693716 9.4762092510 250.4667661621 1.9221505405 1.8242155313 3.4026953284 2.1072478039 1.8462429690 1.9486563838 5032.0000000000 5031.0000000000 5032.0000000000 5032.0000000000 5032.0000000000 5032.0000000000 
21.8043763250 21.0116844177 67.5984765962 26.0090648761 21.7734675200 41.0472231195 19.2274747997 15.0255565643 65.8603757704 19.2388169305 17.0586302568 32.3760429749 7.6408571838 6.5599694252 22.2525171384 6.6377323857 7.3631711857 9.1128006995 11.3225150427 8.5863819122 67.9129956546 11.7060140443 9.5469698271 15.0929863737 1.8462201772 1.5040376186 2.7278186925 5.9716934695 2.0204644802 70.4889738797 6.3886838305 2.3825995922 2.1765927219 138.5971898658 9.1896774606 263.0688184108 1.9194816614 1.8184806108 3.4138163468 2.0452379921 1.8388583148 1.9444064316 5480.0000000000 5479.0000000000 5480.0000000000 5480.0000000000 5480.0000000000 5480.0000000000 
21.5139638133 20.8785228729 68.0790112321 24.7124524773 21.6052275050 41.3597697066 18.8440892806 14.7085142136 65.9906885790 19.3272539553 16.8944991401 32.2765174014 7.5799656030 6.5117130280 22.3079092563 6.5269116361 7.4164465667 9.0585784947 11.3260556702 8.6762294769 68.7075886950 11.7270808711 9.6543824514 15.1144095943 1.8362548929 1.5181978941 2.7126014575 4.1148627786 2.0435265268 71.1795585465 6.2442300037 2.3980348110 2.1802831286 158.3579131982 8.9818218533 267.1715574740 1.9222401894 1.8164740801 3.4381443824 2.0465382070 1.8439452470 1.9455563315 5928.0000000000 5928.0000000000 5928.0000000000 5928.0000000000 5928.0000000000 5928.0000000000 
20.6588494765 19.1597461700 68.0262586137 23.5722215987 20.5999708434 38.0706723940 18.4201197931 14.1667261124 66.1952438741 20.0642575033 16.5660154866 30.8234134805 6.8666409242 5.7286176682 22.2520229239 7.1231810660 6.6792406006 8.2366596207 11.0848506273 8.6159009933 69.3995101018 12.0107294406 9.5398748244 14.9437656613 1.4785821438 1.3387436867 2.7053834831 5.7193395183 1.6985625031 68.5753266198 6.3202693871 2.3499403000 2.1849463351 32.9793070137 9.3934306959 272.7964516814 1.8994424184 1.8059744835 3.4600162669 2.0295217549 1.8318869935 1.9431676859 6377.0000000000 6376.0000000000 6377.0000000000 6377.0000000000 6377.0000000000 6377.0000000000 
20.3062152413 19.1546096802 67.9079225377 28.2987394578 20.7200409409 38.1301887546 17.5502676377 13.5716428757 66.3560618224 22.3619561371 15.5467786423 29.9455611128 6.2956897501 5.1692385674 22.1635867931 6.7829450584 6.0277979336 7.7779028577 10.9565643333 8.4872617722 70.3533399314 11.4225372654 9.4706272376 14.9696920362 1.5873179803 1.4339863062 2.6948543802 7.0087918087 1.8256046700 66.9414364810 6.0742411381 2.2036948204 2.1914904293 62.7381284670 9.7897929321 266.2427898124 1.8887572201 1.7962960005 3.4943418362 2.0241210069 1.8173475031 1.9445012208 6825.0000000000 6824.0000000000 6825.0000000000 6825.0000000000 6825.0000000000 6825.0000000000 
20.2940051173 19.2077541351 67.6299001051 27.5595580330 20.6855917520 37.9855770840 16.9838674848 13.4986019135 66.1993799101 20.7554396658 15.2584276325 29.7454143564 6.1813602220 5.0525169373 22.0664862803 7.1821226878 5.8441123027 7.5690764080 10.8380391949 8.4337539673 70.7618351422 12.3716601754 9.4222248312 14.7637198907 1.5861021107 1.4216377735 2.6786536827 5.9203217561 1.8279781517 66.0563333325 6.3748302707 2.4793815613 2.1949949380 52.4356423369 9.3535798060 256.9262664515 1.8794021853 1.7924546003 3.5066934544 2.0272479734 1.8131492539 1.9443279388 7273.0000000000 7273.0000000000 7273.0000000000 7273.0000000000 7273.0000000000 7273.0000000000 
20.2900135597 19.1595668793 67.4925010082 27.6175145188 20.6783991538 38.4922389608 16.8175020710 13.2698888779 66.3894771822 20.2554493153 15.1282683438 29.7949237178 6.1424548951 4.9955382347 22.0364592486 6.6851920132 5.7592163779 7.4381449591 10.7695977957 8.4076776505 71.4074476887 13.0224695492 9.4377244667 14.7642201414 1.5518850523 1.3835430145 2.6669768179 5.5349347614 1.8389474794 67.0441578658 6.1824005973 2.5048947334 2.2012853992 19.6236348504 8.7358410501 266.0958706803 1.8794333761 1.7902561426 3.5263557880 2.0252667605 1.8161233075 1.9435024504 7721.0000000000 7721.0000000000 7721.0000000000 7721.0000000000 7721.0000000000 7721.0000000000 
20.1612950728 18.8719406128 67.7351688721 26.9945560205 20.5456756450 37.7916957447 14.9418237266 11.9784717560 66.4795743631 18.6151371714 13.6674486131 28.8703668670 5.5303236326 4.5869517326 22.2304840749 6.4918128058 5.1742081326 7.0253669356 10.6404706602 8.2241783142 72.7692706767 12.4464149681 9.2995001798 15.0477053230 1.4735778538 1.2694085836 2.6581942394 18.4373153052 1.5833072816 69.2685131563 6.6887811191 2.4603025913 2.2138769723 44.5778407300 8.8229459970 286.3913060381 1.8656181283 1.7826857567 3.5761415944 2.0907716171 1.8067573110 1.9695895627 8170.0000000000 8169.0000000000 8170.0000000000 8170.0000000000 8170.0000000000 8170.0000000000 
20.1312344250 18.8199424744 67.8551308446 27.7392604303 20.4697681305 38.0477619732 14.9162480830 12.0118608475 66.7309671653 18.8194287811 13.6174838626 28.8116528860 5.5033359508 4.5700302124 22.3223261968 6.6182281687 5.1477866380 6.9643419146 10.6031920273 8.2577323914 73.6921320610 12.9154761815 9.2870656443 15.0076912826 1.5032775193 1.2910820246 2.6475569237 18.2313872209 1.6878434214 70.2131339657 5.6564231539 2.4573760033 2.2211545696 46.6749733769 8.8228082984 289.0475361973 1.8663962595 1.7820976973 3.6050544366 2.0233427537 1.8046724213 1.9685009957 8618.0000000000 8618.0000000000 8618.0000000000 8618.0000000000 8618.0000000000 8618.0000000000 
19.9829500461 18.6432762146 67.8073954890 27.5272712995 20.4007251120 38.2104877598 14.4770558100 11.5985651016 67.2107982418 17.5316338158 13.0149498734 28.5558767429 5.3348591121 4.4843063354 22.6241030716 5.7368011754 5.0009773670 6.6832669513 10.4835050966 8.1099491119 74.9498462639 12.1476572864 9.2191377323 14.9409675919 1.4537797340 1.2986522913 2.6252301408 9.9030153576 1.6662160375 73.3191454607 5.4406148646 2.3754584789 2.2335677547 46.6028751595 8.8622460524 305.9594148085 1.8602020382 1.7746928930 3.6506195712 2.0113699041 1.8047829210 1.9746987577 9066.0000000000 9066.0000000000 9066.0000000000 9066.0000000000 9066.0000000000 9066.0000000000 
19.9777437230 18.4822521210 67.5490579258 29.5831914008 20.4211710397 37.9619878642 14.2885238354 11.5401811600 67.6908184707 16.1191665982 12.9013857429 28.1928426603 5.2761029299 4.4934916496 22.9229529416 6.1007852172 4.9406151276 6.5855607613 10.3873976203 8.0529422760 75.9880523132 12.2814742552 9.1540006589 14.8558835904 1.4090022726 1.2402646542 2.6169773566 8.5288818682 1.5747761328 71.6279175793 5.5092678312 2.3550035954 2.2451889004 487.9565840749 8.7154967265 335.0757805982 1.8551906448 1.7753005028 3.6883951383 1.9949002017 1.8002883308 1.9600274964 9515.0000000000 9514.0000000000 9515.0000000000 9515.0000000000 9515.0000000000 9515.0000000000 
19.9222547987 18.3172683716 67.6219698072 29.3154721775 20.4400111494 37.7531955168 13.4739047756 11.2186298370 68.0658651905 17.2228961000 12.4833869885 27.9000958768 5.0723738350 4.3477616310 23.0529657422 5.4474369158 4.8226631623 6.4381163293 10.2762848840 7.9958934784 76.6695440719 11.5041051947 9.0820908558 14.6810272773 1.3357392538 1.2045134306 2.6097957342 7.2412132317 1.5004962855 72.7986246390 5.2950778089 2.2750849724 2.2538288493 166.0659797532 8.7236559723 341.9035103956 1.8498578002 1.7740827799 3.7133864763 2.0050326219 1.7940472921 1.9532441219 9963.0000000000 9963.0000000000 9963.0000000000 9963.0000000000 9963.0000000000 9963.0000000000 
20.0239960089 18.3055267334 67.7386740858 22.0923449087 20.4594635696 37.8652875461 13.5232582935 11.3054523468 68.3567016784 17.5962680078 12.4159745850 27.7849798586 5.0783831669 4.3752722740 23.1625956188 5.5084929238 4.8120629530 6.4287535670 10.3001350873 7.9896640778 77.5711092947 11.7672433872 9.0567911802 14.6022502740 1.2881312507 1.1887657642 2.5994951428 6.8979593517 1.4866034769 73.1862641161 5.8316287018 2.2908086777 2.2639762088 38.2708320517 8.7012694575 341.2114317155 1.8507068028 1.7715210915 3.7405456085 2.0298912822 1.7923976805 1.9498014152 10411.0000000000 10411.0000000000 10411.0000000000 10411.0000000000 10411.0000000000 10411.0000000000 
19.8538084981 18.0910129547 67.6394000104 23.7083517041 20.3603729977 37.2428023265 13.1564722243 11.0887594223 69.0685645522 15.3677578803 12.1992549255 27.6903906755 4.9609364180 4.3088593483 23.5693469668 5.4061225560 4.7410956735 6.4988066475 10.2269280277 7.9910488129 78.5339544846 11.5498268551 9.0263823408 14.4729027447 1.2618315710 1.1663070917 2.5922336103 3.4131074188 1.4548429991 78.1606700397 5.6746557792 2.3237211704 2.2737967476 43.3941499280 8.7704088806 350.0078002092 1.8460790178 1.7701218128 3.7809071368 2.0106649634 1.7886413556 1.9478337952 10860.0000000000 10859.0000000000 10860.0000000000 10860.0000000000 10860.0000000000 10860.0000000000 
19.7905892813 18.0439720154 67.7886615143 23.4096442711 20.4448874131 37.5288447208 13.0888360676 10.9433202744 69.7006826920 14.8141690989 12.0351847156 27.5365363922 4.9052364615 4.3260893822 23.9216415465 6.0231131023 4.7099060937 6.5024791231 10.2022573884 7.9352674484 79.6179009806 11.8292586046 8.9969102627 14.4615507079 1.2208526283 1.1053338051 2.5882205711 4.8486255692 1.4046254317 78.7076233412 5.8011828387 2.2650938034 2.2874427623 32.9537364359 8.7088970780 366.7768087654 1.8437886411 1.7699027061 3.8220909056 2.0100649522 1.7874601969 1.9443795456 11308.0000000000 11308.0000000000 11308.0000000000 11308.0000000000 11308.0000000000 11308.0000000000 
19.6897422751 17.9522724152 67.9902125906 23.8313469625 20.4224301298 37.3023603188 12.9894908523 11.0044879913 70.2816744107 15.3559542491 12.0719029726 28.1257724595 4.8809858093 4.3198361397 24.2995149216 5.5336479231 4.6793162636 6.5851825185 10.1514999976 7.9530110359 80.7692114695 11.6309172287 8.9673751378 14.4812859545 1.2211351875 1.1071122885 2.5831063850 13.6446346643 1.3329837873 81.6360472734 5.6223081994 2.1864941120 2.3005536474 53.9758255516 8.4642428781 363.0502900265 1.8410482141 1.7709811926 3.8656389534 2.0034739688 1.7856442960 1.9484645767 11756.0000000000 11756.0000000000 11756.0000000000 11756.0000000000 11756.0000000000 11756.0000000000 
19.5909654177 17.9028949738 67.9853731071 24.8787056413 20.3371820006 37.2253847528 12.9653280944 10.9507913589 70.6096638986 16.8420653462 12.0183180863 27.6874127078 4.8740429204 4.3220515251 24.4938781925 5.3872751665 4.6822111640 6.5485733877 10.1384325212 7.8873744011 81.7011798985 11.6293284789 8.9791436651 14.4042598316 1.2308769123 1.1151002645 2.5749959806 15.6404497380 1.3795978831 81.5274540961 5.2833540384 2.2096247673 2.3110874268 136.6877842094 8.5684987237 357.5528843286 1.8394910104 1.7698912621 3.8953533218 2.0091378588 1.7868066641 1.9474486537 12205.0000000000 12204.0000000000 12205.0000000000 12205.0000000000 12205.0000000000 12205.0000000000 
19.5845638597 17.7370624542 68.1749724406 26.1767810959 20.2252292640 37.2974717611 12.8201221608 10.8945970535 71.3493091551 14.9886343746 11.9284132219 27.9534433246 4.8258020203 4.3026185036 24.8841689477 6.0619399952 4.6521151347 6.5861449213 10.0795679201 7.8420538902 82.8032047041 11.1341921354 8.9338568354 14.2204146904 1.1974885334 1.1195749044 2.5707479810 19.8286675117 1.3586475036 81.9096576168 5.2908668949 2.1790573597 2.3250215087 133.8917222961 8.4229616028 371.5347302809 1.8363336367 1.7709465027 3.9386608894 2.0056452205 1.7829094599 1.9374053401 12653.0000000000 12653.0000000000 12653.0000000000 12653.0000000000 12653.0000000000 12653.0000000000 
19.6193154641 17.6735687256 68.2268250211 26.0580417384 20.2571237744 37.0096695990 12.7662342054 10.9234418869 71.5885339275 19.0051468319 11.9175933140 27.7604652725 4.8119357421 4.2868485451 24.9601101305 5.8163052665 4.6501179514 6.5913571064 10.0018070961 7.8159108162 83.4552245193 10.8907077948 8.8824691474 14.1529244738 1.2350599211 1.1326531172 2.5618723666 5.1366290969 1.3940033361 81.6577959092 5.2109033106 2.1515710354 2.3327750067 111.7494848397 8.3746987204 362.1799632301 1.8329823938 1.7721776962 3.9574799669 2.0178225545 1.7800130790 1.9385996725 13101.0000000000 13101.0000000000 13101.0000000000 13101.0000000000 13101.0000000000 13101.0000000000 
19.5498147696 17.5826931000 68.0760560638 22.6385168809 20.2316918627 37.1972388251 12.7189461415 10.8660869598 72.4706076075 17.1279022256 11.8770371818 27.9109627834 4.8013573121 4.2584438324 25.5722520123 5.7895266204 4.6465219114 6.6556694712 9.9930899571 7.8512001038 84.5658530446 10.7776626218 8.8885900196 14.2714985841 1.2024361510 1.1308401823 2.5587194298 5.2272881230 1.3758743605 83.1533126388 5.2965575094 2.1578013897 2.3459142727 248.7725645460 8.4281503889 372.4895189102 1.8325964597 1.7705845833 4.0051816314 2.0041220900 1.7825937379 1.9442875662 13550.0000000000 13549.0000000000 13550.0000000000 13550.0000000000 13550.0000000000 13550.0000000000 
19.5648761494 17.5830249786 68.2167989500 24.4953458907 20.3152970250 37.2315014222 12.6698021993 10.7070550919 73.1081262727 16.8420611904 11.8121181936 28.4900609349 4.7552024334 4.1851940155 25.9259475175 5.6860750323 4.5821186415 6.6345598611 9.9392352170 7.8104462624 85.7617077777 10.8397989383 8.8432184135 14.3036356345 1.1899784833 1.1178767681 2.5552321366 5.3570635443 1.3615957831 84.3429911953 5.3389765899 2.1987984180 2.3590351906 308.8857815269 8.2739253752 365.8903334894 1.8320229280 1.7694947720 4.0457913496 2.0992006032 1.7809131268 1.9410008455 13998.0000000000 13998.0000000000 13998.0000000000 13998.0000000000 13998.0000000000 13998.0000000000 
19.3824618549 17.4462776184 68.4464788771 21.7032396684 20.2995041115 37.2557806980 12.5757792700 10.7152767181 73.7666185981 15.8101050357 11.6628314124 29.2598406282 4.7297861844 4.1792240143 26.4033452692 5.7312134605 4.5705888716 6.7618277803 9.9518654722 7.7693672180 86.8342852152 10.9761652781 8.8144430277 14.2797521739 1.1487147021 1.0954847336 2.5515398661 6.9580890254 1.3281630399 85.8347189571 5.4154947299 2.1119091511 2.3758320281 173.4568585915 8.3446423055 358.1003415094 1.8308968144 1.7710807323 4.0888499433 2.0920809509 1.7795218973 1.9352515505 14446.0000000000 14446.0000000000 14446.0000000000 14446.0000000000 14446.0000000000 14446.0000000000 
19.3596882121 17.4126758575 68.5206973168 23.2767734458 20.2468586953 37.0467021390 12.5666881514 10.6970138550 74.2875245877 16.1587596353 11.6226423278 29.3549258070 4.7091834663 4.2001180649 26.8226665030 5.6523427217 4.5520668772 6.8041430661 9.9229435444 7.7225885391 87.8261925111 10.7985067192 8.7695352116 14.2100519023 1.1433803914 1.0961683989 2.5476996530 4.6954418043 1.3394024605 85.8052904329 5.4280346595 2.1705548763 2.3924517552 135.2377385738 8.8751019525 361.4147532772 1.8300416911 1.7686532736 4.1256551126 2.1401065172 1.7775603284 1.9344632369 14895.0000000000 14894.0000000000 14895.0000000000 14895.0000000000 14895.0000000000 14895.0000000000 
19.2709681000 17.3063278198 68.6984219265 22.2655047750 20.2007085517 36.6902091664 12.4669116374 10.6817569733 74.9064082573 14.8597491117 11.5648813901 29.2021624241 4.6664286640 4.1346907616 27.1824193667 5.4447681261 4.5214116681 6.8372306010 9.9143354067 7.6660432816 88.8870110004 10.7208222855 8.6837116556 14.2219018944 1.1213871021 1.0914690495 2.5440784554 7.0657417494 1.3258612035 84.6573163637 5.6186346279 2.2178058624 2.4089258935 150.3567625013 8.9630484876 359.0118830679 1.8262045415 1.7695347071 4.1627851174 2.1311002199 1.7772663935 1.9332581643 15343.0000000000 15342.0000000000 15343.0000000000 15343.0000000000 15343.0000000000 15343.0000000000 
17.1708391637 13.6906824112 68.5686241988 30.7778071414 16.5724679170 29.4613466893 9.1065717617 7.4700469971 75.5321039921 12.7298292384 8.6771233883 23.5588037599 3.9569902068 3.3265464306 27.4234913530 6.5406774515 3.7225437323 5.4914709369 7.9808111808 6.2104239464 89.4428444118 11.8113667765 7.3610666126 11.8661279309 0.8968619786 0.8711548448 2.5359618355 20.2022455935 1.0908499441 70.2652462806 4.5817959214 1.8486086130 2.4113280661 361.3902116145 7.8681438069 226.2232376699 1.7668254736 1.7359461784 4.1835836563 2.1499178377 1.7340909374 1.7761267217 15791.0000000000 15791.0000000000 15791.0000000000 15791.0000000000 15791.0000000000 15791.0000000000 
16.7390396971 13.3083839417 68.3708949879 26.7630509093 15.7110024745 27.0153635464 8.4993855867 6.9062776566 75.6579752746 14.8764513176 8.0578277990 20.4925298343 3.7408732211 3.1017704010 27.3892474227 6.2436928542 3.4811657141 5.0369100084 7.4576852450 5.8105983734 89.5659456691 12.3282642637 6.8951972706 10.8270999858 0.8665495794 0.7825990915 2.5271910839 6.8200781530 1.1016879980 58.5179191855 3.9249806353 1.7214009762 2.4105796898 719.5074950290 7.3835323985 190.4813295971 1.7460807053 1.7166464329 4.1848972979 2.2008570584 1.7148769491 1.7483396120 16240.0000000000 16239.0000000000 16240.0000000000 16240.0000000000 16240.0000000000 16240.0000000000 
16.6183027333 13.2263031006 68.1893126181 28.5433462945 15.5255659029 26.6209062653 8.2686265155 6.7350244522 75.8813657527 18.3955276206 7.9671268656 19.6614114519 3.7101874514 3.0703103542 27.3588738508 5.8114053067 3.4353942389 4.9594930630 7.3818199943 5.8149075508 89.7318273433 15.5828174273 6.8236368628 10.7839200103 0.8678891953 0.7772915363 2.5192130057 16.1381465548 1.1166815520 56.9695688764 3.8425990601 1.7186827660 2.4087132584 306.9226749421 7.5082196270 177.5225342483 1.7384080656 1.7113001347 4.1860140675 2.1964345744 1.7073954492 1.7473692137 16688.0000000000 16687.0000000000 16688.0000000000 16688.0000000000 16688.0000000000 16688.0000000000 
16.4709863145 13.2954645157 68.0236589563 26.7499899965 15.6690351313 26.4191805938 8.1278339895 6.6661801338 76.1268958137 15.8864317084 7.8973213090 19.1759220764 3.6579195642 3.0317144394 27.3110350408 5.7950698298 3.4000959117 4.8438934831 7.2838486284 5.7479004860 89.8769125523 14.9524703919 6.8418832521 10.5793063390 0.8645251830 0.7716104984 2.5123707417 12.1431888132 1.1798654102 54.6163045182 3.9405379200 1.6958861351 2.4074518366 487.9768532521 7.8154082238 174.7406279515 1.7372206287 1.7068076134 4.1867979325 2.1922785718 1.7040540507 1.7386889503 17136.0000000000 17136.0000000000 17136.0000000000 17136.0000000000 17136.0000000000 17136.0000000000 
16.2568989186 13.2029285431 67.9239277623 27.6796493861 15.6243682303 25.9176741391 8.0538470215 6.6232995987 76.4479202667 14.3126945941 7.7974652357 18.6725457075 3.6252388517 3.0273609161 27.2859587578 5.6333340695 3.3876048406 4.8309864459 7.1644312228 5.6639218330 89.9896037021 14.5746815503 6.7915562232 10.4031033825 0.9010690252 0.7706350684 2.5045068782 11.7020548879 1.1128474383 53.8839885431 4.0990284360 1.6895737648 2.4059901437 248.7609415948 8.0002739259 173.5583153320 1.7312576131 1.6989780664 4.1882423284 2.1763082231 1.6992018150 1.7327600704 17585.0000000000 17584.0000000000 17585.0000000000 17585.0000000000 17585.0000000000 17585.0000000000 
16.2929164478 12.3775691986 67.8289317958 27.6885793972 15.4520361465 25.1495656874 8.0861751817 6.5795612335 76.3544175230 27.8854488198 7.7410049888 18.4283817076 3.6188614915 3.0030627251 27.2377383686 6.1387568994 3.3666116536 4.8265679389 7.1264893505 5.3945441246 89.9327016929 19.5351999760 6.6381021292 10.2503890418 0.7962914423 0.6578091383 2.4946442663 8.0446210944 0.8880575043 52.0661009777 3.5555692627 1.7200231552 2.4053919041 282.4684355255 7.7064238947 173.9309899079 1.7172268853 1.6778376102 4.1883100488 2.0802089667 1.6807973817 1.7184583292 18033.0000000000 18032.0000000000 18033.0000000000 18033.0000000000 18033.0000000000 18033.0000000000 
16.4334791673 12.3636350632 67.7693095382 29.1867341156 15.4487653538 24.9134591263 8.1532070553 6.6772003174 76.4899071314 26.4379500155 7.8592558626 18.3174854998 3.6229931614 2.9802205563 27.1977787303 6.1721763182 3.3644022715 4.8167025665 7.1045822904 5.4043474197 89.9068718918 18.3214252606 6.6019590785 10.2094776757 0.8566382813 0.6271668673 2.4870404879 6.3026980946 0.8803816272 51.0845243932 3.6625445505 1.7165521383 2.4045267871 495.6745281559 7.8611716428 173.2547135486 1.7160542415 1.6739298105 4.1884657120 2.0842351112 1.6753753341 1.7148520968 18481.0000000000 18481.0000000000 18481.0000000000 18481.0000000000 18481.0000000000 18481.0000000000 
16.4124257445 12.3238477707 67.7473451024 28.0102640137 15.4547345887 24.7769028582 8.2288685083 6.7834138870 76.7881719223 27.2137717099 8.0971417164 18.3621765905 3.6079326493 2.9779303074 27.1635895216 6.0642784857 3.3721390357 4.8285547657 7.0909114559 5.3690452576 89.9162746665 18.0481237585 6.5589554569 10.1759945497 0.7198851203 0.5911623836 2.4813194061 5.8302553533 0.8627621913 49.9537270900 3.4759046030 1.7013639212 2.4033516337 263.3334278675 7.8408031071 173.8924739867 1.7129972193 1.6715106964 4.1890009110 2.0706005326 1.6701553793 1.7125453217 18930.0000000000 18929.0000000000 18930.0000000000 18930.0000000000 18930.0000000000 18930.0000000000 
16.4352496085 12.3261613846 67.7403498061 27.4356666569 15.4448752126 24.7532419780 8.2138949354 6.7613782883 76.9594468262 29.0794385306 8.2040678431 18.4487820844 3.6104850892 2.9753456116 27.1394856985 6.0204957013 3.3780271765 4.8470068908 7.0850812160 5.3673934937 89.8722249325 18.3837905227 6.5582343916 10.1776736019 0.9416370029 0.5977373123 2.4754965898 5.5524687749 0.9070535873 49.9314221387 3.4645980141 1.7152796984 2.4031451572 233.8951363986 8.0770008099 174.2142122906 1.7107647809 1.6691224575 4.1891453337 2.0662150529 1.6677424039 1.7127193999 19378.0000000000 19377.0000000000 19378.0000000000 19378.0000000000 19378.0000000000 19378.0000000000 
16.4027030063 12.2801332474 67.7374896341 27.0972006696 15.4063114281 24.6279782832 8.1776167507 6.7248873711 77.1265657877 26.8074460304 8.0967090779 18.3476459329 3.5978650629 2.9770047665 27.1261602575 8.9178123560 3.3689608227 4.8347971912 7.0394902448 5.3539032936 89.9233794146 17.7193697021 6.5180896033 10.0664970402 0.9293143038 0.5898310542 2.4726880711 15.1173293730 0.8873986689 49.3683423919 3.4619215481 1.7326438427 2.4026892575 236.8780822562 8.0301219361 173.7863232129 1.7099549468 1.6693736315 4.1901175132 2.0822018132 1.6661092065 1.7103991074 19826.0000000000 19826.0000000000 19826.0000000000 19826.0000000000 19826.0000000000 19826.0000000000 
16.3594832686 12.2215328217 67.7699817609 27.1073324279 15.4277699939 24.4831743431 8.1338901608 6.7498517036 77.2095761898 26.9362221664 8.0913125534 18.1457887997 3.5868368403 2.9627656937 27.1296372659 8.9650152951 3.3600984377 4.8219314585 6.9991450836 5.3175425529 90.0450739874 17.6215183970 6.4764637319 9.9900324854 0.8721060718 0.5751919746 2.4703255196 10.8768567461 0.8422335828 48.2977482438 3.4563950243 1.7357747555 2.4018526581 243.3221945450 8.1071353094 172.7719655541 1.7096137078 1.6675233841 4.1930725178 2.0579339538 1.6653108431 1.7089283814 20275.0000000000 20274.0000000000 20275.0000000000 20275.0000000000 20275.0000000000 20275.0000000000 
16.3171899403 12.2120962143 67.7848378996 29.0663203361 15.4396970887 24.2779998344 8.0737517139 6.6817612648 77.4194170970 26.0612384857 8.0513866928 18.0763779687 3.5843198913 2.9605543613 27.1235929291 8.9307500012 3.3512443117 4.8077222865 6.9546676995 5.2838931084 90.1481036717 18.4140987967 6.4618327922 9.9289229014 0.8359795334 0.5709561110 2.4687709546 6.4931673676 0.8246780321 47.4201227386 3.4462371448 1.7142724991 2.4011114080 228.6181938173 8.0420812457 172.5322849112 1.7089240707 1.6666034460 4.1950459863 2.1271385700 1.6643896687 1.7076235717 20723.0000000000 20722.0000000000 20723.0000000000 20723.0000000000 20723.0000000000 20723.0000000000 
15.6760394342 11.2111034393 67.8131527906 27.1345884268 14.6853946732 22.6384273569 7.4491871942 5.9926185608 76.6510613204 27.1573218248 7.4015128681 16.6908986744 3.4659711884 2.8669109344 27.0831932296 8.6303160438 3.2443788519 4.6138653143 6.3388927808 4.6097650528 90.1608627633 17.3355987398 5.8207860792 9.4023086754 0.7579916407 0.5276898742 2.4480393462 15.3551916797 0.7487835148 44.9156620442 3.3956624847 1.6997832060 2.3996268919 235.6866713562 7.7028076064 161.4779715586 1.6921709370 1.6504365206 4.1940065503 2.1022562281 1.6462532494 1.6971238364 21171.0000000000 21171.0000000000 21171.0000000000 21171.0000000000 21171.0000000000 21171.0000000000 
15.2664263553 10.7999019623 67.7976240639 25.7914527954 14.3036235860 21.6265909683 7.0710692355 5.6090431213 76.4613233929 25.7782040154 6.9666533818 15.6221976739 3.3632325342 2.7563712597 27.0811222206 8.1593815364 3.1280566380 4.4556936627 5.9333556512 4.2625522614 90.2111383651 17.7233517414 5.4367885226 8.8549215310 0.6910425343 0.5031563044 2.4466564492 7.0210616310 0.6704678498 42.3527165680 3.3403231854 1.6844816208 2.3986431390 242.1186515608 7.6766126297 156.9767205501 1.6824917772 1.6421370506 4.1949580506 2.2157471432 1.6360125086 1.6831656864 21620.0000000000 21619.0000000000 21620.0000000000 21620.0000000000 21620.0000000000 21620.0000000000 
15.1193221270 10.7232122421 67.8530411843 25.8811787342 14.2272930923 21.2236715752 6.9589024693 5.5236744881 76.3926151590 26.5098533064 6.8980934297 15.3767243408 3.3515456950 2.7412829399 27.0904064092 8.5399029300 3.1163905108 4.4047737502 5.9107706460 4.2454547882 90.3089048715 17.3245606327 5.3538537380 8.7563678612 0.6595536999 0.5100114942 2.4233218017 10.4049160731 0.6496053672 40.5754955638 3.3123032802 1.6423687935 2.3964298981 223.1424774824 7.7898200189 154.0482064392 1.6795084433 1.6422554255 4.1972483997 2.1759082426 1.6336769508 1.6783357091 22068.0000000000 22067.0000000000 22068.0000000000 22068.0000000000 22068.0000000000 22068.0000000000 
15.0702168300 10.7328300476 67.9182865142 25.2440353844 14.1878971879 21.2855542269 6.9135878080 5.5162081718 76.3793657825 26.4866514010 6.8690680174 15.2413365916 3.3397243095 2.7380695343 27.0999029273 8.1862091997 3.1085261820 4.3788724959 5.8466977341 4.2072882652 90.4540860491 15.7014595373 5.2990737034 8.6662134969 0.6301469917 0.4974435270 2.4216026175 13.4372969776 0.6428961169 39.6542240087 3.3111222849 1.6730902195 2.3960023919 230.1442330019 7.7872727504 152.5712873929 1.6767213223 1.6413080692 4.2015612623 2.1483849214 1.6309622365 1.6778435851 22516.0000000000 22516.0000000000 22516.0000000000 22516.0000000000 22516.0000000000 22516.0000000000 
15.0301411789 10.6943407059 67.9434475949 25.3923156894 14.1197509662 21.0741020275 6.8815890549 5.4599442482 76.4697056962 24.3305525032 6.8471562770 15.1048325166 3.3282890059 2.7335259914 27.1060775876 8.2781246126 3.1113184788 4.3741081586 5.8125813197 4.1884493828 90.5566243898 14.8848334609 5.2799305645 8.6193848252 0.6176798995 0.5067179799 2.4194065290 10.2909451464 0.6340806361 39.5894868942 3.2783840768 1.6649466753 2.3939536573 200.0052619327 7.8055994916 153.0742141828 1.6751205718 1.6404983997 4.2049907579 2.1204608512 1.6293434460 1.6761197156 22964.0000000000 22964.0000000000 22964.0000000000 22964.0000000000 22964.0000000000 22964.0000000000 
15.0098250978 10.6734895706 67.9540622670 26.1697914027 14.0526498190 21.0411861345 6.8437693346 5.4500989914 76.6593853672 24.9063752068 6.8047155244 15.0669378814 3.3189732358 2.7291636467 27.1008458339 8.3614767325 3.1013451493 4.3769339424 5.7872096178 4.1538681984 90.6528442696 15.1521848523 5.2503132605 8.5429785990 0.6003910855 0.4872719944 2.4178301519 9.7409257419 0.6200911339 39.2565985640 3.2472988798 1.6351510286 2.3929251382 306.0392461387 7.6863696961 152.6274865252 1.6741385018 1.6402151585 4.2066304609 2.1176333824 1.6280563730 1.6737679864 23413.0000000000 23412.0000000000 23413.0000000000 23413.0000000000 23413.0000000000 23413.0000000000 
12.0577913730 7.2714405060 67.6149775892 22.1010055643 11.0552897158 17.2681585344 6.4463564942 5.0328607559 76.5333069871 24.3833063392 6.4202782242 14.4826837303 3.1317717205 2.5107145309 27.1012493616 8.1072766074 2.8973234540 4.0878029577 4.7045876948 2.9474980831 90.6788632742 14.7888091343 4.1038457228 7.5460103686 0.5409218940 0.4547336996 2.4154254315 23.2240387950 0.5611349572 37.3848594938 3.1847593287 1.6253539324 2.3724607041 471.5946604875 7.6363684797 142.7747185911 1.6442935203 1.6120260954 4.2074389249 2.0960537296 1.5982454011 1.6450028016 23861.0000000000 23861.0000000000 23861.0000000000 23861.0000000000 23861.0000000000 23861.0000000000 
10.1411449941 6.0201768875 66.2439607457 21.3605286739 9.3603000033 15.1292248309 6.0824258832 4.7692341805 75.8797569427 23.1645500999 6.0867535972 13.6870346176 2.9813067075 2.4135146141 27.1239978268 8.0067141873 2.7748063654 3.8610964693 3.9506293087 2.5388674736 90.6995443506 13.6158892077 3.4322386614 6.9290079473 0.4919211908 0.4290598631 2.4122986090 39.5842376235 0.5252521809 35.3760646160 3.1131767596 1.5705775023 2.3701022027 1466.1126276449 7.5696082950 134.7017024414 1.6246101656 1.6020293236 4.2088649115 2.0781970509 1.5794574729 1.6265953349 24309.0000000000 24309.0000000000 24309.0000000000 24309.0000000000 24309.0000000000 24309.0000000000 
9.4725300330 5.6874575615 64.9851667030 20.5316709876 8.7635515969 14.5035161686 5.8798708916 4.6722211838 75.6664490715 23.3867320669 5.9380041632 13.3304059140 2.9099801792 2.3863260746 27.1535753473 8.0007500991 2.7159856683 3.7953372570 3.5882049465 2.4108483791 90.4987697795 13.3789898937 3.1291964681 6.8066272000 0.4592871409 0.4311912060 2.4110870709 12.8535011227 0.5001595166 34.8036045043 3.0814806236 1.5127859116 2.3690762906 466.4055533389 7.5171483603 134.0161601765 1.6130738572 1.5992980003 4.2107303711 2.0927747050 1.5705720526 1.6214954207 24758.0000000000 24757.0000000000 24758.0000000000 24758.0000000000 24758.0000000000 24758.0000000000 
9.1239648444 5.5497617722 64.5931163184 19.7097170351 8.4604287813 14.1955933390 5.7388305693 4.5674104691 75.6416995935 23.3559983961 5.8231492065 13.1210707992 2.8688530411 2.3712141514 27.2211592142 8.0077411580 2.6987549439 3.7375999487 3.4191838881 2.3552763462 90.5156521239 13.3538013846 3.0272335095 6.7405095918 0.4408705080 0.4334535301 2.4087322269 29.7388897904 0.4870268378 34.2370787289 3.0596486089 1.5169529915 2.3681518722 353.1317925043 7.5237588799 134.9381759472 1.6074145297 1.5987672806 4.2145796126 2.1050198075 1.5659945953 1.6193722359 25206.0000000000 25206.0000000000 25206.0000000000 25206.0000000000 25206.0000000000 25206.0000000000 
8.8775157990 5.4666781425 64.4421259406 21.9504957867 8.1974393936 14.1057667238 5.9145382585 4.6214175224 75.4161847453 23.3803072303 5.8979352540 13.0431865067 2.8377006607 2.3661851883 27.2571888145 8.0900398071 2.6865695212 3.7415835447 3.3064809671 2.3225338459 90.4967582289 13.1471987411 2.9416860385 6.7495563587 0.3916885171 0.3874405324 2.4077516928 33.7286923201 0.4667364599 34.0570862343 3.1501115801 1.4378188848 2.3672309665 73.8500047557 6.8741204675 132.8375021242 1.5986407183 1.5987912416 4.2163126500 2.1054267705 1.5613400843 1.6195120030 25654.0000000000 25654.0000000000 25654.0000000000 25654.0000000000 25654.0000000000 25654.0000000000 
8.4678403870 5.1967644691 64.3183606846 18.7434122061 7.7026598856 13.7313018068 5.4358138793 3.8506233692 74.3553799456 23.4485475369 5.2024848948 12.7987308316 2.7676609435 2.2386546135 27.2565535666 8.8837857723 2.5964060711 3.6953008538 3.2234128704 2.2507038116 90.3184134057 12.9866491768 2.8389646704 6.4413989076 0.2449761278 0.4044937193 2.4075437889 13.6453335061 0.3492565623 33.5761157173 3.1766770366 1.3980170488 2.3663149664 115.0538472847 6.9464875713 127.5146886516 1.5900035185 1.5929852724 4.2163972987 2.0908165238 1.5510046992 1.6100109383 26103.0000000000 26102.0000000000 26103.0000000000 26103.0000000000 26103.0000000000 26103.0000000000 
8.4335638822 5.1464557648 64.2289349569 19.7319124600 7.5468148513 13.6009976205 5.4969394480 3.8390583992 73.1358448413 24.8852659978 5.0855808214 12.7579868924 2.7617068212 2.2146601677 27.2585226358 12.3176241479 2.5791573315 3.6901494760 3.2064296078 2.2496011257 90.1119326165 13.4605974330 2.8235594022 6.3647184858 0.3721204369 0.4765587747 2.4085687825 26.1279368622 0.5300437894 33.7789054729 3.2087825226 1.4287937880 2.3661286267 74.5161864793 7.1881875794 126.8410668115 1.5897780451 1.5926394463 4.2166174155 2.0918457309 1.5484613072 1.6078988350 26551.0000000000 26551.0000000000 26551.0000000000 26551.0000000000 26551.0000000000 26551.0000000000 
8.2776280823 5.0135688782 64.1132836422 25.7150921800 7.3880531980 13.1564523608 5.4578483148 3.8112237453 72.4740813496 25.4218925325 5.0537204162 12.7145682749 2.7494816679 2.1953227520 27.2579653299 12.1485124881 2.5640508758 3.6855684576 3.1725185327 2.2021441460 89.9393473951 14.1118841886 2.7863857296 6.2177012266 0.3665779308 0.4908972085 2.4094336289 39.0686062109 0.5309400376 33.6552230821 3.0760288837 1.4579912424 2.3661926494 178.3462705852 6.9504036207 125.4138453322 1.5878198950 1.5900887251 4.2164902677 2.0863941189 1.5469428569 1.6038991894 26999.0000000000 26999.0000000000 26999.0000000000 26999.0000000000 26999.0000000000 26999.0000000000 
7.8449948124 4.7949967384 64.1232608915 23.5170491337 7.1013640234 12.9199923214 5.2283671803 3.6236922741 72.4339547454 28.8863931620 4.8693365689 12.6385303154 2.7012400733 2.1596565247 27.2538297427 12.1603997247 2.5294497511 3.6787438336 3.1549072156 2.1975164413 89.8406931625 13.5446058102 2.7587959560 6.1830219890 0.3549660116 0.5009616613 2.4086575845 22.6838351040 0.5069700600 33.5043476353 3.0226149178 1.5113496780 2.3663328986 71.7499508637 6.9679478766 123.6706074986 1.5862793347 1.5891779661 4.2166505195 2.0711266925 1.5453126952 1.6025153415 27448.0000000000 27447.0000000000 27448.0000000000 27448.0000000000 27448.0000000000 27448.0000000000 
7.6863853238 4.6820554733 64.1087167766 24.9643798152 6.9520669646 12.7502859488 5.1704802285 3.5878608227 72.1940701568 29.0676978378 4.7999535697 12.5582460217 2.6722192691 2.1376471519 27.2576663652 11.6792638072 2.5040624962 3.6697512051 3.1300600480 2.1625871658 89.7649493318 13.8486310029 2.7425054888 6.0737117668 0.3235848013 0.4935385883 2.4085583228 28.1701641663 0.4896455097 33.3306463405 2.9259212489 1.4829496145 2.3662272658 101.3461605314 6.8370059246 120.9084652387 1.5847288474 1.5893288851 4.2167364851 2.0564109449 1.5442384041 1.5997531474 27896.0000000000 27896.0000000000 27896.0000000000 27896.0000000000 27896.0000000000 27896.0000000000 
7.4637221076 4.6087994576 63.9973105406 21.6167716331 6.7512677588 12.6018924064 5.0779117973 3.5330402851 72.0453939978 35.9730587616 4.7197423781 12.4984589449 2.6339724700 2.1127655506 27.2604006850 11.5565134324 2.4615951727 3.6265041256 3.0867171216 2.1545681953 89.7179015531 13.1870583039 2.7155066119 6.0086672520 0.3238301999 0.4681695700 2.4084585646 32.3004541296 0.4879491000 33.1613693580 2.9204505105 1.4527593851 2.3656385928 114.5705875289 6.7301599657 118.5536258864 1.5825651147 1.5876760483 4.2163965624 2.0806479477 1.5424080926 1.5963061429 28344.0000000000 28344.0000000000 28344.0000000000 28344.0000000000 28344.0000000000 28344.0000000000 
7.2993887083 4.5557026863 63.9616377833 20.7345693205 6.6350418176 12.4183126992 5.0389322374 3.4802994728 71.7977196183 34.2905560235 4.6769194095 12.4904690822 2.6247251684 2.1056222916 27.2647697746 11.5304054772 2.4485799100 3.6278274323 3.0693230842 2.1759443283 89.6690462797 13.3428421721 2.7014884992 5.9907226621 0.3384240603 0.4891494811 2.4092699373 34.6299126099 0.4965653350 33.0947059285 2.8502387050 1.4522235394 2.3657596575 68.5912162971 6.5317563971 118.6808854197 1.5818505639 1.5883115530 4.2164173823 1.9970331752 1.5430086921 1.5957838971 28793.0000000000 28792.0000000000 28793.0000000000 28793.0000000000 28793.0000000000 28793.0000000000 
7.2634440299 4.5220856667 63.9067517962 20.5914662196 6.5966246037 12.4250839946 5.0072048822 3.4529187679 71.5457680921 36.2830867193 4.6494632696 12.4941894909 2.6127692095 2.0965270996 27.2719096169 11.6370772462 2.4387035027 3.6236409996 3.0463492760 2.1703190804 89.6314211514 13.3127277438 2.6846019001 5.9738727102 0.2943352213 0.4650694430 2.4098308289 30.4468166340 0.4397558317 33.0292161680 2.6854807432 1.4382985830 2.3654424437 97.9532816203 6.4387610922 118.7053108768 1.5809499200 1.5878492594 4.2168494458 1.9960272679 1.5424627531 1.5950001131 29241.0000000000 29241.0000000000 29241.0000000000 29241.0000000000 29241.0000000000 29241.0000000000 
7.2118689389 4.5102663040 63.8739575856 20.9716448004 6.5395246430 12.4046651415 4.9967846409 3.4434382915 71.4054547105 35.9385110371 4.6384074919 12.4770997990 2.6085746429 2.0934550762 27.2749582357 11.8201249694 2.4393523932 3.6207369136 3.0422726329 2.1595296860 89.5944310136 13.6419575312 2.6795478513 5.9660387471 0.2330334666 0.4538332820 2.4102037313 36.4636515941 0.3921024996 32.9355357408 2.6764632778 1.4547597170 2.3657962728 80.4224032643 6.3558660422 118.2018450467 1.5807345838 1.5869971514 4.2169314678 1.9903143218 1.5419464201 1.5945795460 29689.0000000000 29689.0000000000 29689.0000000000 29689.0000000000 29689.0000000000 29689.0000000000 
7.2120716430 4.5187869072 63.8702027401 23.8141717273 6.5229962392 12.4167078029 5.0112807169 3.4480674267 71.3239061159 34.7703002928 4.6589444316 12.4784001297 2.6066948880 2.0921924114 27.2798730912 11.7074869813 2.4381287581 3.6183053868 3.0413597150 2.1549277306 89.5866348255 13.6722882549 2.6875520824 5.9601356226 0.1921945875 0.4381400049 2.4097220472 33.4896038634 0.3572146916 32.8809193346 2.6644832543 1.4799349308 2.3661340743 75.4651752700 6.3616959361 118.1049888082 1.5802791900 1.5871034861 4.2174439846 1.9821794310 1.5417719128 1.5944450737 30138.0000000000 30137.0000000000 30138.0000000000 30138.0000000000 30138.0000000000 30138.0000000000 
7.1594574595 4.5087118149 63.8231943324 23.9962297262 6.5003166622 12.4028983251 5.0138674117 3.4307253361 71.2419379485 33.7078117686 4.6400090876 12.4547616297 2.6034156596 2.0879168510 27.2804479179 11.5852751272 2.4376355627 3.6153435518 3.0357662315 2.1316642761 89.5735548114 13.5833305593 2.6816685728 5.9615660388 0.1667419611 0.4318902791 2.4098032061 30.7867545413 0.3448984845 32.7603401083 2.6288464420 1.4538778067 2.3666342094 82.5794132849 6.2907677333 119.0714396707 1.5800576766 1.5869425535 4.2176811106 1.9820604147 1.5416046162 1.5948124737 30586.0000000000 30585.0000000000 30586.0000000000 30586.0000000000 30586.0000000000 30586.0000000000 
7.0399871079 4.4436492920 63.7690535420 20.5018772950 6.4491556143 12.3838807957 4.9852653860 3.4449217319 71.2048370212 35.0206578705 4.6127483071 12.4309099956 2.5928589798 2.0875191689 27.2864330323 11.5648400059 2.4324146011 3.6152238075 3.0261729146 2.1296970844 89.5602054314 13.4825919546 2.6728223596 5.9557003617 0.1422097366 0.4344558120 2.4092603540 29.7005656769 0.3237655671 32.5760355723 2.5955321828 1.4681195021 2.3669928104 98.8688795129 6.2656870621 120.1098953674 1.5796404717 1.5866789818 4.2179143573 1.9974911895 1.5416078240 1.5943225175 31034.0000000000 31034.0000000000 31034.0000000000 31034.0000000000 31034.0000000000 31034.0000000000 
7.0319261866 4.4386610985 63.7583637091 21.3451228225 6.4173357074 12.3968253016 4.9696988158 3.4204657078 71.1760334611 34.2544604811 4.5928908533 12.4251339883 2.5800608606 2.0815405846 27.3012233955 11.4611976069 2.4277703476 3.6137122276 3.0161216912 2.1293807030 89.5695398825 13.5516526399 2.6670686121 5.9533354215 0.1123760127 0.4077836573 2.4092172437 26.7822450735 0.2884918969 32.4180912907 2.6059272889 1.4708732367 2.3667528365 97.9114632073 6.2532394411 119.9053973081 1.5789778792 1.5866671801 4.2183454528 2.0631738043 1.5411454689 1.5940991233 31483.0000000000 31482.0000000000 31483.0000000000 31483.0000000000 31483.0000000000 31483.0000000000 
6.9795819107 4.4144954681 63.7389515224 21.3254806685 6.3861990603 12.3893528490 4.9336943493 3.3827264309 71.1650560682 34.7199513722 4.5659006360 12.4451929796 2.5733813944 2.0787672997 27.3066221200 11.3826321480 2.4235313569 3.6112792672 3.0095090890 2.1326119900 89.5652471911 13.8405339386 2.6635104303 5.9545476033 0.0465534617 0.3683197200 2.4080670036 27.7332320674 0.2214880192 32.3381842012 2.5427849164 1.5147947073 2.3669216987 101.8043991787 6.1930831651 119.2987460691 1.5784192508 1.5868111849 4.2184879597 2.0168194357 1.5407332249 1.5937229683 31931.0000000000 31930.0000000000 31931.0000000000 31931.0000000000 31931.0000000000 31931.0000000000 
6.8750645793 4.3903875351 63.7236737958 21.4929371852 6.3159921185 12.4368194118 4.9003021033 3.3902118206 71.1609270881 35.5082003332 4.5515928543 12.4576154220 2.5671395343 2.0731465816 27.3152706510 11.3464398786 2.4183863370 3.6153812924 3.0046274017 2.1209795475 89.5719487146 13.4516900862 2.6575325305 5.9571670447 0.0167207830 0.3505909741 2.4077251595 23.9947848872 0.1723346950 32.2623089797 2.5050005768 1.5139650106 2.3671400147 100.1583054951 6.1387742512 119.7597543702 1.5779255423 1.5864387751 4.2188676969 2.0232326435 1.5403305380 1.5934873087 32379.0000000000 32379.0000000000 32379.0000000000 32379.0000000000 32379.0000000000 32379.0000000000 
6.8134767583 4.3629841805 63.6792366374 20.6909850298 6.2860239939 12.4119696600 4.8670241026 3.3908889294 71.1507104152 34.4022513167 4.5320433241 12.4616282921 2.5620686698 2.0655565262 27.3258270380 11.3881357741 2.4074991333 3.6127363310 2.9863951904 2.1310584545 89.5741838889 12.8694923229 2.6451766591 5.9522971685 -0.0186642043 0.3350428939 2.4071181781 21.3825490615 0.1305549654 32.2624719236 2.4714681249 1.5130913258 2.3672151372 101.5963234727 6.0525774011 119.4332683908 1.5767492026 1.5861934423 4.2191772626 2.0078131325 1.5395547461 1.5930884070 32828.0000000000 32827.0000000000 32828.0000000000 32828.0000000000 32828.0000000000 32828.0000000000 
6.7750596799 4.3677482605 63.6552058587 20.7571044256 6.2675003628 12.4188606914 4.8527427113 3.3283510208 71.1347380424 33.2838678747 4.5180844339 12.4637872597 2.5491897692 2.0607986450 27.3273651579 11.5004571238 2.4037896377 3.6124234220 2.9837069840 2.1082520485 89.5716102931 12.8710405493 2.6453807652 5.9632395077 -0.0557863788 0.3269950151 2.4065571089 15.9237273591 0.0949731158 32.2476274442 2.4627822521 1.5200136900 2.3677491008 100.7387826499 6.0353602031 118.8193418258 1.5761796884 1.5859339237 4.2193780236 2.0262816737 1.5391091649 1.5933408656 33276.0000000000 33275.0000000000 33276.0000000000 33276.0000000000 33276.0000000000 33276.0000000000 
6.7291912402 4.3610692024 63.6249008394 20.9028410141 6.2359414924 12.3730979669 4.8143178772 3.3396267891 71.1219169837 34.0104733467 4.4884081871 12.4692674200 2.5438176131 2.0626928806 27.3321119184 11.5046766248 2.4012873314 3.6149012947 2.9806304719 2.1040410995 89.5724338138 13.0534398466 2.6449497706 5.9650558312 -0.0867494137 0.3135104775 2.4058804142 16.9108568374 0.0673449996 32.2422045459 2.4345513001 1.5422976017 2.3687803960 99.7427218535 6.0370540334 118.3873031219 1.5762927556 1.5864205360 4.2195454467 1.9949619737 1.5390132912 1.5934536338 33724.0000000000 33724.0000000000 33724.0000000000 33724.0000000000 33724.0000000000 33724.0000000000 
6.6910597913 4.3485665321 63.6274311173 20.5063318524 6.2246284532 12.3752441238 4.7931239821 3.3248147964 71.1195819934 35.2460254145 4.4715892055 12.4513277770 2.5395548309 2.0579648018 27.3486181141 11.5012479699 2.3985043559 3.6151920825 2.9831720082 2.1199946404 89.5912434891 12.8517116611 2.6443970790 5.9664717241 -0.1025044217 0.3054666519 2.4049240640 16.2271392528 0.0502866181 32.2422782937 2.4107956924 1.4994502068 2.3683512000 101.8810629819 6.0371383180 118.6350876101 1.5762532143 1.5857989788 4.2202270675 2.0004423211 1.5388364853 1.5934317470 34173.0000000000 34172.0000000000 34173.0000000000 34173.0000000000 34173.0000000000 34173.0000000000 
6.6859691090 4.3370161057 63.6243338953 20.3245693959 6.2115076664 12.3940730037 4.7786635658 3.2877652645 71.1124162650 34.6612583547 4.4533576808 12.4611815806 2.5367728116 2.0601229668 27.3621243233 11.0358091354 2.3958538274 3.6119729391 2.9795677068 2.1210665703 89.6203370167 13.1126435735 2.6439796010 5.9694905655 -0.1151871439 0.2896126211 2.4046192368 11.7207623664 0.0396396645 32.1995732844 2.3922014021 1.5318287611 2.3683090329 102.0254661438 6.0041948372 117.8545852777 1.5758402824 1.5856938362 4.2211642612 2.1208583230 1.5386741313 1.5933953439 34621.0000000000 34620.0000000000 34621.0000000000 34621.0000000000 34621.0000000000 34621.0000000000 
6.6599434081 4.3476710320 63.6161811670 21.6744719080 6.2141654161 12.3904002890 4.7420173563 3.3055262566 71.1300686727 29.3506472123 4.3720763622 12.3810734885 2.5267063674 2.0473752022 27.3855107328 11.4609797715 2.3808276420 3.6047954209 2.9548807732 2.1177589893 89.6726751348 11.5258254773 2.6255792480 5.9341923432 -0.2751285451 0.1617385149 2.4040161220 13.4245312848 -0.0959388395 32.0045270100 2.3438217134 1.2097611427 2.3692664681 102.1321318437 5.8251941995 117.2117469154 1.5736955287 1.5851683617 4.2232375282 1.9783750940 1.5372746652 1.5922704174 35069.0000000000 35069.0000000000 35069.0000000000 35069.0000000000 35069.0000000000 35069.0000000000 
5.9648946257 3.5097808838 63.9352595180 18.4352670700 5.2665426198 11.6067017803 4.5007625610 2.9145834446 71.4355561412 22.2400437966 4.0830214116 11.8775764069 2.4207835712 1.9617029428 27.6510129740 8.8520449241 2.2648402958 3.3627211268 2.7437879282 1.9650104046 90.6504017215 9.4481674546 2.4065393946 5.6659477015 -0.4480443152 0.0034052301 2.4005864615 12.3406454172 -0.3769804006 31.0174045298 1.5076571594 0.4465396702 2.3622127766 105.3614177029 2.5853193206 92.7381031060 1.5622027803 1.5787895918 4.2571470844 1.9420599456 1.5278405733 1.5818063231 35518.0000000000 35517.0000000000 35518.0000000000 35518.0000000000 35518.0000000000 35518.0000000000 
5.5859604242 3.2792351246 64.1749565985 17.9275951721 4.9762996114 11.3912711895 4.3420587136 2.8023052216 71.8488459143 27.0439293716 3.9652968321 11.6702622139 2.3645966829 1.9393949509 28.0395493422 7.5658546615 2.2312047015 3.3053636495 2.6561977503 1.9141329527 91.9451975194 9.2267064184 2.3189307476 5.5074936779 -0.6120427204 -0.0838173851 2.3996229591 11.0448832012 -0.5741362500 30.4104423501 0.9643420782 0.3383958936 2.3673945743 88.9534817331 1.4159893177 81.3992154055 1.5564290491 1.5764853954 4.3025805020 1.9411063079 1.5240443034 1.5771256425 35966.0000000000 35965.0000000000 35966.0000000000 35966.0000000000 35966.0000000000 35966.0000000000 
5.5133296895 3.2174513340 64.6928847138 17.7696478619 4.8539774955 11.3084852204 4.2701603396 2.7166042328 72.0492785613 22.4077949794 3.8823966828 11.5413990739 2.3612193981 1.9349050522 28.2295489898 7.6032770104 2.2247550643 3.2918296517 2.6095491994 1.8921259642 93.0053367181 9.3579912517 2.2782147089 5.4300355825 -0.6548899243 -0.0986581966 2.3993245229 11.5258238614 -0.6121341774 30.2342478265 0.6501201004 0.2983826101 2.3723841634 174.5738225585 1.0528126467 76.8474337112 1.5528165044 1.5748586655 4.3371485698 1.9281004031 1.5211092684 1.5743713464 36414.0000000000 36414.0000000000 36414.0000000000 36414.0000000000 36414.0000000000 36414.0000000000 
5.5105835591 3.2107055187 65.2009335630 17.7251684343 4.8671667341 11.2966543253 4.2533729048 2.7000777721 72.1992313198 22.0076364523 3.8644356981 11.5136735568 2.3579035296 1.9264348745 28.4045277420 7.3406944849 2.2211860436 3.2858156850 2.5845879355 1.8840421438 94.0203032828 8.7103648738 2.2591660894 5.4021604920 -0.6867764313 -0.1082365587 2.3991858834 11.8031710984 -0.6415930045 30.0984688723 0.5477084954 0.3005576134 2.3765727704 98.6974105595 0.9327602529 74.8682404132 1.5516229366 1.5734055042 4.3701276761 1.9301746749 1.5194323206 1.5733800870 36863.0000000000 36862.0000000000 36863.0000000000 36863.0000000000 36863.0000000000 36863.0000000000 
5.5108729951 3.2018203735 65.6483620231 17.6927308683 4.8608840837 11.2720698694 4.2275650315 2.6923024654 72.4794659397 21.1894538553 3.8434327218 11.5025866726 2.3523146002 1.9284528494 28.7132716326 7.7920929264 2.2163038123 3.2855989624 2.5664522347 1.8775023222 95.3693688606 8.7252702487 2.2483597292 5.3848679603 -0.7206149653 -0.1178885028 2.3983142587 11.4918388702 -0.6978783176 29.7939503232 0.3841181774 0.2859184146 2.3840616665 117.7411393079 0.7609883035 73.9975579859 1.5501938192 1.5731858015 4.4160334382 1.8991858427 1.5184823530 1.5727206347 37311.0000000000 37310.0000000000 37311.0000000000 37311.0000000000 37311.0000000000 37311.0000000000 
5.5270983089 3.2266709805 66.1734376035 17.6727077129 4.8704980859 11.2646477854 4.2162848036 2.6873898506 72.8168949299 19.1683670968 3.8419570045 11.4929231249 2.3504350708 1.9296895266 29.0323868324 6.8055731450 2.2140553048 3.2835289489 2.5615084572 1.8744536638 96.8004646259 8.3297756719 2.2414840460 5.3741143580 -0.7428646357 -0.1231260598 2.3972106129 11.2853364006 -0.7119778817 29.6934369325 0.3031726021 0.2749423087 2.3936091305 114.9850359470 0.7054766713 73.7079886009 1.5491345717 1.5719374418 4.4634727016 1.8657037411 1.5180896060 1.5723012068 37759.0000000000 37759.0000000000 37759.0000000000 37759.0000000000 37759.0000000000 37759.0000000000 
5.5244135323 3.2262511253 66.5921799386 17.8463516341 4.8927924365 11.2500487816 4.1758146415 2.6519114971 73.2722737067 18.2433603286 3.7905924702 11.4626981354 2.3454031710 1.9225051403 29.4789225985 6.3694437183 2.2062442741 3.2740306200 2.5387392869 1.8682415485 98.2450536012 7.7697640373 2.2275919431 5.3594702276 -0.7680406600 -0.1316069067 2.3955389804 58.7878331235 -0.7411689012 29.4485338289 0.2927715185 0.2671654522 2.4034332663 126.3404078312 0.6888225175 73.2755740259 1.5481892043 1.5715817213 4.5134231508 1.8588031307 1.5169917789 1.5720441691 38207.0000000000 38207.0000000000 38207.0000000000 38207.0000000000 38207.0000000000 38207.0000000000 
5.5293134850 3.2117161751 67.1171189741 17.5434135668 4.9022364588 11.2433577659 4.1692427240 2.6357629299 73.5319858282 17.9170646379 3.7781226537 11.4503730785 2.3398725573 1.9204282761 29.7406559621 6.5751939856 2.2045656668 3.2705790427 2.5308605186 1.8643506765 99.4541703740 7.7116686562 2.2222800924 5.3564595171 -0.7714964194 -0.1339955926 2.3952978473 11.1147980088 -0.7498294165 29.3513626607 0.2377374332 0.2618508935 2.4108349329 143.3369643965 0.6928044700 73.0447213436 1.5474080379 1.5708529949 4.5537860909 1.9471481639 1.5170352464 1.5718345490 38656.0000000000 38655.0000000000 38656.0000000000 38656.0000000000 38656.0000000000 38656.0000000000 
5.5184864091 3.1770889759 67.6539693275 17.5534421491 4.8760174576 11.2510367229 4.1601955025 2.6357073784 73.8087811942 17.7777853208 3.7719779342 11.4252523997 2.3401930572 1.9211225510 29.9324053400 6.1157407086 2.2009703456 3.2679425966 2.5259129982 1.8677580357 100.4062780656 7.6946462951 2.2238595162 5.3508498511 -0.7853562329 -0.1384214163 2.3949434783 13.1836310581 -0.7634948524 29.2388819540 0.2260487554 0.2620590031 2.4147397350 81.5585720694 0.6491447086 72.9307208331 1.5468551820 1.5706838369 4.5837387418 1.9337531583 1.5166151419 1.5715193689 39104.0000000000 39104.0000000000 39104.0000000000 39104.0000000000 39104.0000000000 39104.0000000000 
5.2459008635 3.0587167740 67.7118933512 17.5425335648 4.6559818043 11.1020764943 4.0994901671 2.5962157249 74.4107915041 18.0980928989 3.7349731723 11.3733006645 2.3053715243 1.9031867981 30.5007484184 6.1074882950 2.1804356255 3.2374925376 2.4904383886 1.8511228561 102.0706323855 7.5360150279 2.2041697003 5.2952516254 -0.8462135166 -0.1480794698 2.3932238978 10.4032179694 -0.8268296052 28.7136878887 0.0546968956 0.2635873258 2.4229712314 341.1823697079 0.5133585800 68.6652447610 1.5432951941 1.5686285496 4.6400118831 1.8773383642 1.5141723603 1.5693203502 39552.0000000000 39552.0000000000 39552.0000000000 39552.0000000000 39552.0000000000 39552.0000000000 
5.1275090806 3.0119917393 67.7644618948 17.5323443617 4.5787962244 11.0364785476 4.0766280629 2.5840184689 75.0039678508 18.1380993786 3.7098725880 11.3234792998 2.2941678084 1.8970935345 31.0674257149 6.6349999403 2.1697281625 3.2209283480 2.4788303993 1.8488285542 103.7209386272 7.4306508088 2.1988419938 5.2736046747 -0.8680682347 -0.1532467008 2.3914042317 10.6548890882 -0.8368930329 28.4386762715 -0.0181259812 0.2578864694 2.4311539664 113.4904425035 0.4564462357 67.7061328510 1.5415282960 1.5675477982 4.6960904329 1.8873641641 1.5126130150 1.5679885706 40001.0000000000 40000.0000000000 40001.0000000000 40001.0000000000 40001.0000000000 40001.0000000000 
5.0802009455 2.9928998947 67.8661698724 17.5232844181 4.5387451770 11.0155299361 4.0610045588 2.5753405094 75.5979140587 18.0814874918 3.6900332761 11.2953545255 2.2851129483 1.8912135363 31.5915920368 6.0322742399 2.1610129600 3.2107841535 2.4718217504 1.8477460146 105.2858995266 8.0788110077 2.1938357732 5.2658192918 -0.8815891537 -0.1560506076 2.3903840631 12.1371231781 -0.8536092605 28.3216476794 -0.0930003313 0.2280696481 2.4387802672 147.2071948125 0.3457969366 67.3706472379 1.5406762563 1.5669772625 4.7483875960 1.9026559309 1.5118151225 1.5672035905 40449.0000000000 40449.0000000000 40449.0000000000 40449.0000000000 40449.0000000000 40449.0000000000 
5.0210007551 2.9201261997 67.8919227750 19.3218198990 4.4607956912 10.9867543404 4.0446044699 2.5598866940 76.2355061048 17.3665790631 3.6798003000 11.2336875193 2.2734769371 1.8844420910 32.1785542009 6.6226406440 2.1529039552 3.1988535845 2.4593397579 1.8371220827 106.8875736397 7.3485917336 2.1854381826 5.2323381955 -0.9087085117 -0.1623670310 2.3887878796 10.4040688050 -0.8787283050 28.0929421024 -0.1482760233 0.2215817720 2.4477212280 218.2038109186 0.2935264910 66.4260212636 1.5399891446 1.5664923191 4.8031155224 1.8645569097 1.5109926856 1.5654124632 40897.0000000000 40897.0000000000 40897.0000000000 40897.0000000000 40897.0000000000 40897.0000000000 
5.0206776162 2.9083819389 68.0477913819 18.1952311390 4.4443063898 10.9662812542 4.0376656080 2.5530171394 76.7881529114 17.8103151186 3.6732566590 11.2185011191 2.2716233313 1.8815220594 32.6828858739 6.6316368788 2.1488253184 3.1930022446 2.4544950340 1.8399281502 108.3834900657 7.6582500173 2.1911613607 5.2307962457 -0.9222874767 -0.1650939733 2.3878117284 10.2031146705 -0.8938742834 28.0241319555 -0.1921169163 0.2194781303 2.4554543632 124.1321194553 0.2419314469 66.2079050052 1.5398469905 1.5660238266 4.8534095479 1.8797097945 1.5109503498 1.5651069549 41346.0000000000 41345.0000000000 41346.0000000000 41346.0000000000 41346.0000000000 41346.0000000000 
5.0048654949 2.9043626785 68.0454933802 18.1736511856 4.4261540623 10.9499812825 4.0334138609 2.5543522835 77.4135453520 17.4591275700 3.6731178743 11.2148634643 2.2664122600 1.8801420927 33.2485252577 6.2366918938 2.1498690264 3.1885916649 2.4492976091 1.8376380205 109.9676358728 7.9064506645 2.1953120398 5.2271189732 -0.9382088002 -0.1672162712 2.3865827423 10.6341746433 -0.9136284193 27.8944348265 -0.2650062975 0.2028240263 2.4647304378 126.9949026286 0.1854297135 65.9596973104 1.5390472270 1.5654042959 4.9061064520 1.8965701747 1.5105848719 1.5646321057 41794.0000000000 41794.0000000000 41794.0000000000 41794.0000000000 41794.0000000000 41794.0000000000 
4.9912995926 2.8932554722 68.1504958952 18.1501749096 4.4415919252 10.9400668552 4.0255815540 2.5489823818 77.9631748079 17.3590790310 3.6688912342 11.2119138786 2.2639914228 1.8794282675 33.7794335235 6.4047465215 2.1501807022 3.1862703405 2.4474160013 1.8341841698 111.4842669516 7.5935326125 2.1936143066 5.2265597541 -0.9436042973 -0.1692463160 2.3855091357 12.5806702071 -0.9181372078 27.8473895813 -0.2739466620 0.2098644227 2.4728083543 117.8822444588 0.1658166671 65.8676862942 1.5387714860 1.5654931068 4.9575245893 1.8802679112 1.5107339684 1.5644157519 42242.0000000000 42242.0000000000 42242.0000000000 42242.0000000000 42242.0000000000 42242.0000000000 
4.9388435854 2.8900985718 68.2217205885 18.6299470214 4.4123933674 10.9308342359 4.0148083573 2.5458886623 78.5536698589 17.6413538213 3.6790023791 11.1895239200 2.2584454893 1.8766288757 34.3022389090 6.3336641497 2.1460920350 3.1826462221 2.4406243976 1.8357251883 112.9406605590 7.1825387933 2.1939955340 5.2127417309 -0.9612298307 -0.1711572856 2.3843514677 10.9665997433 -0.9320823897 27.7789028082 -0.3162901586 0.2165409625 2.4800027951 273.3778030942 0.1129788475 65.4861579978 1.5381670030 1.5650572777 5.0063032604 1.8671567758 1.5106979817 1.5637182828 42691.0000000000 42690.0000000000 42691.0000000000 42691.0000000000 42691.0000000000 42691.0000000000 
4.9332502745 2.8840873241 68.6068641881 17.1350767180 4.4120096495 10.9196448218 4.0124403654 2.5410935879 78.8704877381 17.4434114122 3.6774544958 11.1871059996 2.2563978797 1.8760741949 34.5542129487 6.4463334861 2.1441477403 3.1822635060 2.4368361922 1.8310897350 113.9990425984 7.6044704336 2.1920104738 5.2119088463 -0.9723323845 -0.1721835583 2.3841726966 11.6299566628 -0.9439670505 27.7379650713 -0.3814406908 0.2050035894 2.4871004221 108.2724072090 0.0428595826 65.5034413459 1.5381627777 1.5649155378 5.0400592396 1.8268595514 1.5102519773 1.5635204261 43139.0000000000 43139.0000000000 43139.0000000000 43139.0000000000 43139.0000000000 43139.0000000000 
4.9199922751 2.8679146767 68.5732464382 16.5179678505 4.3889089896 10.9052896388 4.0085599613 2.5411710739 79.6034893862 17.3095544315 3.6744884251 11.1805521169 2.2552889461 1.8742868900 35.2268551156 6.1488057796 2.1456530682 3.1811470485 2.4314464658 1.8313034773 115.7852809933 7.5205537768 2.1936613774 5.2005261256 -0.9799292211 -0.1728840470 2.3822818457 10.4480748890 -0.9558262968 27.6731313976 -0.4059595858 0.1973957419 2.4974618032 113.6064291254 0.0327917024 65.1987266251 1.5379180920 1.5646184683 5.1005231573 1.8120491055 1.5101160632 1.5629198492 43587.0000000000 43587.0000000000 43587.0000000000 43587.0000000000 43587.0000000000 43587.0000000000 
4.8537158215 2.8407802582 68.4937849484 17.4367565152 4.3491289574 10.8881954975 3.9998810811 2.5367879868 80.4134339062 18.5129023421 3.6647660215 11.1719056379 2.2502552523 1.8732260466 35.9105703542 6.2340925555 2.1425503633 3.1768902189 2.4223901720 1.8287293911 117.5249923366 7.4198295983 2.1848528779 5.1809291033 -0.9973694602 -0.1740250736 2.3807015444 10.8771693883 -0.9719772218 27.6404553863 -0.4514921327 0.1993048340 2.5091742322 116.7377162596 0.0054761098 64.6180256104 1.5375991194 1.5644521713 5.1593560859 1.8316014242 1.5097999710 1.5617763266 44036.0000000000 44035.0000000000 44036.0000000000 44036.0000000000 44036.0000000000 44036.0000000000 
4.8384994154 2.8352196217 68.5837256018 17.3522820523 4.3448893273 10.8969141375 3.9919906031 2.5321052074 81.1660752384 17.5656017600 3.6708126879 11.1619522706 2.2456994251 1.8710248470 36.5360588682 6.0101346294 2.1405572115 3.1747292657 2.4219968321 1.8285268545 119.2539872074 7.2723161819 2.1839825689 5.1800399488 -1.0055979345 -0.1753154397 2.3794792258 10.9565915484 -0.9796682510 27.6097607881 -0.4749415852 0.2015529126 2.5198057128 108.9897131301 -0.0170478476 64.6141118307 1.5372338525 1.5643136501 5.2167207591 1.8482350220 1.5098345949 1.5615657191 44484.0000000000 44484.0000000000 44484.0000000000 44484.0000000000 44484.0000000000 44484.0000000000 
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                
                                                                                                


==> plots/div_Method_examples.txt <==
Ns_long t_update_error_med t_pred_error_med nllMeans_error_med error_error_med t_update_error_mm t_pred_error_mm nllMeans_error_mm error_error_mm t_update_error_mean t_pred_error_mean nllMeans_error_mean error_error_mean Ns t_update_mean_med t_pred_mean_med nllMeans_mean_med error_mean_med t_update_mean_mm t_pred_mean_mm nllMeans_mean_mm error_mean_mm t_update_mean_mean t_pred_mean_mean nllMeans_mean_mean error_mean_mean 
1.0000000000 0.0002524171 0.0000768971 30.4600681659 0.9777564531 0.0002387594 0.0000762162 30.4600681659 0.9777564531 0.0002757235 0.0000771972 30.4600681659 0.9777564531 1.0000000000 0.0001475263 0.0000651175 30.4600681659 0.9777564531 0.0001427278 0.0000639397 30.4600681659 0.9777564531 0.0001544318 0.0000653170 30.4600681659 0.9777564531 
548.0000000000 0.0002317490 0.0000827371 23.5368615222 0.7454917271 0.0002227663 0.0000716694 24.1247779824 0.7377530656 0.0002166320 0.0000851249 23.3694047031 0.7550311537 100.0000000000 0.0001542169 0.0000731965 23.2716842150 0.7346496786 0.0001496822 0.0000649293 23.9108117612 0.7301808666 0.0001495848 0.0000760239 23.1397532769 0.7433184388 
997.0000000000 0.0001421367 0.0000924212 22.8114401746 0.6994959947 0.0001382821 0.0000793484 23.6809281034 0.7171004129 0.0001371680 0.0000888691 23.8620397371 0.7355526373 548.0000000000 0.0001272918 0.0000847184 22.5060028119 0.6909459808 0.0001255899 0.0000725987 23.4717425595 0.7084154860 0.0001266015 0.0000818512 23.3753220948 0.7244476850 
1445.0000000000 0.0001523165 0.0000983572 21.6105485623 0.6567025184 0.0001506032 0.0000841409 22.2238261724 0.6604506664 0.0001564379 0.0000952744 22.1875942290 0.6719212972 997.0000000000 0.0001336744 0.0000898892 21.2717934606 0.6478521498 0.0001305638 0.0000780367 22.0243578530 0.6526431100 0.0001352141 0.0000881491 21.7438548454 0.6603843722 
1893.0000000000 0.0001360797 0.0001036438 21.4228683181 0.6506968852 0.0001371664 0.0000856696 21.9516724024 0.6505429122 0.0001403370 0.0000973361 22.0021902612 0.6591369711 1445.0000000000 0.0001254895 0.0000950125 21.1038721947 0.6409993937 0.0001262040 0.0000800960 21.7876236908 0.6443776253 0.0001297026 0.0000902978 21.8119243038 0.6523547473 
2342.0000000000 0.0001453853 0.0001049000 21.9124736568 0.6648053471 0.0001403785 0.0000875527 22.5445286321 0.6648548574 0.0001386011 0.0001028121 22.5025320105 0.6689889734 1893.0000000000 0.0001343435 0.0000957730 21.5572579839 0.6548946591 0.0001295945 0.0000817323 22.3308256575 0.6583382080 0.0001285806 0.0000949615 22.3066168420 0.6621883744 
2790.0000000000 0.0001397012 0.0001077155 22.3521503719 0.6769784354 0.0001328884 0.0000911080 23.3226025266 0.6844939352 0.0001432167 0.0001050445 23.2176224291 0.6958668338 2342.0000000000 0.0001291784 0.0000989018 21.8905777128 0.6656233680 0.0001234824 0.0000851229 22.9101032136 0.6727307932 0.0001317755 0.0000968774 22.7698579760 0.6847045095 
3238.0000000000 0.0001411654 0.0001120127 22.3170858213 0.6696401249 0.0001373499 0.0000942788 22.9643429311 0.6724505616 0.0001400447 0.0001056254 22.8794314293 0.6842298504 2790.0000000000 0.0001309186 0.0001027327 21.8330018541 0.6581221383 0.0001274808 0.0000879180 22.6023078766 0.6623658677 0.0001293005 0.0000975349 22.4425333404 0.6735911179 
3687.0000000000 0.0001433272 0.0001146427 22.3452745081 0.6700827159 0.0001443102 0.0000969258 23.0088535099 0.6731029119 0.0001423391 0.0001071827 22.8678207538 0.6837584830 3238.0000000000 0.0001323208 0.0001055738 21.8670436674 0.6589779768 0.0001339463 0.0000905259 22.6417347414 0.6630548606 0.0001320200 0.0000995254 22.4437359606 0.6736568882 
4135.0000000000 0.0001423633 0.0001166460 23.2356532087 0.6954347800 0.0001432331 0.0000983028 23.6478101549 0.6916849708 0.0001370100 0.0001112526 23.6376713529 0.7025008450 3687.0000000000 0.0001312319 0.0001072445 22.7029607113 0.6833144310 0.0001335842 0.0000920103 23.2887738024 0.6820046452 0.0001272436 0.0001031673 23.2525846536 0.6935557155 
4583.0000000000 0.0001446444 0.0001182700 22.6371143336 0.6809651626 0.0001417635 0.0000991977 23.0086493375 0.6758622041 0.0001459000 0.0001137442 23.0318307365 0.6859334206 4135.0000000000 0.0001330691 0.0001084372 22.1750691786 0.6699916087 0.0001324246 0.0000927664 22.6824178178 0.6678683066 0.0001351157 0.0001050479 22.7035383439 0.6775567703 
5032.0000000000 0.0001466574 0.0001209283 22.2033793169 0.6657286125 0.0001402395 0.0001013345 22.4764371777 0.6589776064 0.0001495527 0.0001133835 22.3009118068 0.6657627419 4583.0000000000 0.0001355512 0.0001107687 21.7034047603 0.6545192072 0.0001299577 0.0000945369 22.1753848025 0.6522812327 0.0001371375 0.0001054027 22.0305917040 0.6579858586 
5480.0000000000 0.0001456448 0.0001235292 22.1704162019 0.6635559188 0.0001421155 0.0001032449 22.4607819377 0.6592088648 0.0001451083 0.0001122268 22.2512025053 0.6647807463 5032.0000000000 0.0001347564 0.0001129666 21.6896552919 0.6522241768 0.0001315211 0.0000958803 22.1672832284 0.6520185309 0.0001346290 0.0001040323 22.0125546535 0.6574585384 
5928.0000000000 0.0001456061 0.0001244974 21.8790623594 0.6558695696 0.0001459279 0.0001043243 22.2560035865 0.6538294898 0.0001433402 0.0001130528 21.9929226249 0.6574532539 5480.0000000000 0.0001347151 0.0001136634 21.4324507035 0.6450800751 0.0001341157 0.0000971055 21.9787896973 0.6465821778 0.0001336603 0.0001050865 21.7733722368 0.6506948752 
6377.0000000000 0.0001459833 0.0001279103 20.9176292636 0.6295406042 0.0001448005 0.0001053782 21.4690121718 0.6308052355 0.0001390598 0.0001160912 21.1391940008 0.6308984169 5928.0000000000 0.0001338230 0.0001165230 20.5564555758 0.6198806785 0.0001349600 0.0000983610 21.2220172667 0.6228248678 0.0001291363 0.0001081608 20.9424747635 0.6247481549 
6825.0000000000 0.0001471474 0.0001296907 20.8625667712 0.6256926365 0.0001461523 0.0001072650 21.4258139616 0.6291987642 0.0001437297 0.0001189069 21.0120523512 0.6270300413 6377.0000000000 0.0001352936 0.0001183267 20.4590856145 0.6161555174 0.0001347133 0.0001002549 21.1556382568 0.6206498357 0.0001341933 0.0001109682 20.8075951076 0.6205755323 
7273.0000000000 0.0001454098 0.0001319659 20.7723736600 0.6172823291 0.0001480332 0.0001093736 21.2649777384 0.6251251714 0.0001422810 0.0001219148 20.9003588665 0.6215537692 6825.0000000000 0.0001341232 0.0001203328 20.3714585854 0.6086915825 0.0001368511 0.0001018815 20.9886561548 0.6162909126 0.0001330610 0.0001135622 20.6984860076 0.6153360444 
7721.0000000000 0.0001485827 0.0001332046 20.7334633389 0.6159526319 0.0001447988 0.0001092139 21.1943839214 0.6250639356 0.0001462260 0.0001234279 20.8857893551 0.6216169494 7273.0000000000 0.0001366701 0.0001220927 20.3338579602 0.6074096777 0.0001344632 0.0001022237 20.9220249608 0.6159311052 0.0001362626 0.0001151518 20.6793851350 0.6150697931 
8170.0000000000 0.0001472251 0.0001356030 20.5795155929 0.6126226250 0.0001363260 0.0001113227 21.1415413977 0.6234652771 0.0001407469 0.0001250014 20.8708668655 0.6215110709 7721.0000000000 0.0001354142 0.0001239889 20.2234190174 0.6043340947 0.0001265603 0.0001042846 20.8619055797 0.6141744124 0.0001307494 0.0001159022 20.6388684503 0.6145486952 
8618.0000000000 0.0001501847 0.0001393203 20.4451146322 0.6110886194 0.0001526013 0.0001119768 21.0973388418 0.6233286338 0.0001453867 0.0001262124 20.8325323211 0.6212608240 8170.0000000000 0.0001376183 0.0001263084 20.0998078383 0.6025367485 0.0001418181 0.0001048416 20.8227832377 0.6142025233 0.0001345842 0.0001175343 20.5943340727 0.6140080809 
9066.0000000000 0.0001481726 0.0001390401 20.3017774834 0.6081605671 0.0001409071 0.0001140593 20.9537392456 0.6198130275 0.0001410995 0.0001278936 20.6726934215 0.6177982305 8618.0000000000 0.0001356359 0.0001268157 19.9387465883 0.5996513970 0.0001312934 0.0001064708 20.6946795298 0.6108876945 0.0001308025 0.0001190990 20.4288654186 0.6107247339 
9515.0000000000 0.0001462585 0.0001398259 20.2477863867 0.6086642560 0.0001465101 0.0001151591 21.0019445869 0.6222774538 0.0001428456 0.0001290494 20.6570446173 0.6173404410 9066.0000000000 0.0001353826 0.0001275318 19.8928242744 0.5999406422 0.0001361659 0.0001076414 20.7214962289 0.6124505957 0.0001327323 0.0001200121 20.4065553210 0.6100849949 
9963.0000000000 0.0001481256 0.0001409796 20.2246116368 0.6076985991 0.0001474134 0.0001163899 20.8717567880 0.6183578351 0.0001411268 0.0001298452 20.6102629144 0.6152975237 9515.0000000000 0.0001362565 0.0001288624 19.8482401282 0.5994205970 0.0001366583 0.0001086793 20.6058383798 0.6093798225 0.0001312928 0.0001216314 20.3805847877 0.6081904305 
10411.0000000000 0.0001479391 0.0001418111 20.1668234104 0.6057293955 0.0001512623 0.0001172039 20.8241472182 0.6174041534 0.0001462325 0.0001306717 20.5351056184 0.6138147064 9963.0000000000 0.0001355133 0.0001297843 19.7866033712 0.5972690288 0.0001401504 0.0001093751 20.5821608827 0.6093260411 0.0001355232 0.0001221012 20.3072725193 0.6063848952 
10860.0000000000 0.0001472365 0.0001435435 20.0842280119 0.6060727672 0.0001462705 0.0001173149 20.8014143383 0.6172935500 0.0001415272 0.0001318131 20.4253486915 0.6131177253 10411.0000000000 0.0001357613 0.0001316988 19.7309467698 0.5974296162 0.0001352556 0.0001096771 20.5292594209 0.6089081261 0.0001321578 0.0001229952 20.1954490638 0.6052970129 
11308.0000000000 0.0001508342 0.0001455863 20.0993795622 0.6068677411 0.0001428765 0.0001178661 20.8336429618 0.6187620097 0.0001445503 0.0001346397 20.4413842886 0.6136703742 10860.0000000000 0.0001379517 0.0001332867 19.7553381757 0.5984018953 0.0001323893 0.0001104296 20.5377711027 0.6097609945 0.0001347037 0.0001253772 20.2138521059 0.6058624276 
11756.0000000000 0.0001516366 0.0001459844 20.0074256683 0.6054345731 0.0001472378 0.0001184471 20.8579116103 0.6195142258 0.0001471914 0.0001360410 20.3499623023 0.6123135230 11308.0000000000 0.0001388135 0.0001339704 19.6618865077 0.5965924471 0.0001371657 0.0001109406 20.5408478807 0.6101883640 0.0001364261 0.0001265364 20.1229791814 0.6042243471 
12205.0000000000 0.0001499432 0.0001474606 19.9552703277 0.6044550598 0.0001524009 0.0001190205 20.8762407075 0.6202871203 0.0001492435 0.0001362643 20.2827381349 0.6120074597 11756.0000000000 0.0001381621 0.0001356681 19.6164272976 0.5957461852 0.0001421255 0.0001116205 20.5487947306 0.6107579990 0.0001382316 0.0001268487 20.0542002883 0.6038149269 
12653.0000000000 0.0001485415 0.0001490282 19.9368562399 0.6043205777 0.0001405334 0.0001203339 20.8548128216 0.6188375808 0.0001433404 0.0001370543 20.2743136706 0.6116928446 12205.0000000000 0.0001371336 0.0001369038 19.5942321137 0.5953950003 0.0001312145 0.0001124275 20.5147343339 0.6093316555 0.0001334394 0.0001278528 20.0415140671 0.6034467011 
13101.0000000000 0.0001490308 0.0001498225 19.9121967067 0.6035974356 0.0001509252 0.0001210398 20.8356212459 0.6185025972 0.0001459098 0.0001385666 20.2369033484 0.6101946849 12653.0000000000 0.0001374989 0.0001377992 19.5693857067 0.5947746764 0.0001406114 0.0001130871 20.5027239286 0.6090883087 0.0001361291 0.0001290609 20.0068119879 0.6020903747 
13550.0000000000 0.0001486081 0.0001494184 19.8681340826 0.6041476972 0.0001455342 0.0001223428 20.8176261970 0.6183652818 0.0001460915 0.0001391482 20.1847686381 0.6096828100 13101.0000000000 0.0001371929 0.0001381570 19.5293125721 0.5948584575 0.0001344414 0.0001141421 20.4854584212 0.6088938547 0.0001351367 0.0001301812 19.9514446866 0.6016198940 
13998.0000000000 0.0001482037 0.0001500753 19.8837996648 0.6045218654 0.0001465729 0.0001225967 20.8629072650 0.6187400556 0.0001461748 0.0001408347 20.2038629451 0.6100732837 13550.0000000000 0.0001371590 0.0001386229 19.5535063830 0.5952925318 0.0001353564 0.0001143209 20.5352042304 0.6098006875 0.0001365931 0.0001311096 19.9681041156 0.6020229628 
14446.0000000000 0.0001472405 0.0001498278 19.8805132500 0.6052024274 0.0001404127 0.0001235025 20.7981848691 0.6165792267 0.0001461228 0.0001416042 20.1542810616 0.6099028987 13998.0000000000 0.0001362521 0.0001391712 19.5382808335 0.5953706342 0.0001309371 0.0001151311 20.4898912669 0.6083003735 0.0001356041 0.0001314492 19.9073271514 0.6016062122 
14895.0000000000 0.0001494806 0.0001505998 19.8423853043 0.6045829784 0.0001469682 0.0001236669 20.7580377137 0.6155754034 0.0001483250 0.0001435648 20.1043651375 0.6096046646 14446.0000000000 0.0001384276 0.0001402306 19.4950321185 0.5945368490 0.0001364951 0.0001154194 20.4624145659 0.6077520609 0.0001376314 0.0001326112 19.8695691090 0.6015058517 
15343.0000000000 0.0001481375 0.0001503766 19.7857184071 0.6033783361 0.0001457917 0.0001248339 20.7352389009 0.6147976500 0.0001490882 0.0001430067 20.0637667858 0.6089625963 14895.0000000000 0.0001376686 0.0001401176 19.4406054654 0.5930383387 0.0001341300 0.0001163961 20.4262170020 0.6064926802 0.0001373312 0.0001324425 19.8292492149 0.6006525372 
15791.0000000000 0.0001456241 0.0001528657 17.3600484757 0.5294406584 0.0001394133 0.0001252680 18.2230086930 0.5366934036 0.0001430768 0.0001450755 17.1719885120 0.5167604910 15343.0000000000 0.0001347720 0.0001421770 17.0552382381 0.5219182335 0.0001290575 0.0001172886 17.9374798684 0.5280220635 0.0001325358 0.0001344584 17.0142761922 0.5110394131 
16240.0000000000 0.0001427092 0.0001560644 16.7562034489 0.5034754518 0.0001388164 0.0001261771 17.6272861931 0.5141629608 0.0001421656 0.0001460620 16.6418124424 0.4952635466 15791.0000000000 0.0001323393 0.0001448067 16.4345544331 0.4967347602 0.0001280670 0.0001181460 17.3247700738 0.5056948848 0.0001311493 0.0001361816 16.4655699035 0.4899159777 
16688.0000000000 0.0001479623 0.0001576553 16.6542404226 0.4973870656 0.0001398892 0.0001271649 17.3311619283 0.5008704688 0.0001408219 0.0001475699 16.4683726547 0.4867249908 16240.0000000000 0.0001358071 0.0001463391 16.3028824942 0.4909719233 0.0001290828 0.0001193983 17.0253995060 0.4934324964 0.0001313946 0.0001378043 16.3014023787 0.4825884182 
17136.0000000000 0.0001447432 0.0001608842 16.6167603552 0.4934643764 0.0001409478 0.0001284398 17.2735795334 0.4941258738 0.0001422385 0.0001490527 16.3773421657 0.4824516952 16688.0000000000 0.0001337448 0.0001489756 16.2406244511 0.4868075428 0.0001305777 0.0001202867 16.9010139503 0.4865055860 0.0001325573 0.0001390014 16.1877275574 0.4780588017 
17585.0000000000 0.0001471677 0.0001636228 16.5963528523 0.4906849311 0.0001415352 0.0001297964 17.2760607764 0.4914564452 0.0001437370 0.0001516476 16.3187417656 0.4782500896 17136.0000000000 0.0001351824 0.0001514438 16.2255735282 0.4839459994 0.0001308594 0.0001213992 16.8798142222 0.4835837964 0.0001337338 0.0001412412 16.1383405459 0.4742179308 
18033.0000000000 0.0001471214 0.0001670536 16.6176758645 0.4862697819 0.0001456440 0.0001313371 17.2681010087 0.4879885098 0.0001451668 0.0001541628 16.2852078338 0.4748067859 17585.0000000000 0.0001357862 0.0001540791 16.2759009613 0.4802366687 0.0001352897 0.0001230413 17.0368156023 0.4826018880 0.0001354525 0.0001429588 16.1158186341 0.4710400756 
18481.0000000000 0.0001515097 0.0001686702 16.7034612392 0.4875882774 0.0001508935 0.0001325899 17.3947258358 0.4895469308 0.0001461238 0.0001547391 16.3472169280 0.4756026272 18033.0000000000 0.0001395823 0.0001559122 16.3837259519 0.4818677687 0.0001392538 0.0001241041 17.1856639441 0.4847927226 0.0001355033 0.0001432939 16.1772001480 0.4718863520 
18930.0000000000 0.0001480391 0.0001706772 16.7337537373 0.4880247899 0.0001475377 0.0001340569 17.4553353770 0.4904605383 0.0001459413 0.0001565486 16.4013498520 0.4767891619 18481.0000000000 0.0001366133 0.0001577365 16.4270170277 0.4824031714 0.0001360406 0.0001255683 17.2299135355 0.4855098689 0.0001342572 0.0001449941 16.2303491981 0.4729105739 
19378.0000000000 0.0001479728 0.0001715815 16.7957157880 0.4888389355 0.0001470471 0.0001364428 17.4949764316 0.4911154673 0.0001458595 0.0001573353 16.4469474060 0.4775774501 18930.0000000000 0.0001367064 0.0001587073 16.5000009955 0.4835881479 0.0001363890 0.0001267944 17.2516863520 0.4859587751 0.0001357716 0.0001461390 16.2702893191 0.4737072763 
19826.0000000000 0.0001466543 0.0001725575 16.7655304831 0.4880300186 0.0001440008 0.0001368454 17.4891049766 0.4906382815 0.0001430715 0.0001581018 16.4427191755 0.4770849693 19378.0000000000 0.0001348350 0.0001598672 16.4733767838 0.4827468435 0.0001327019 0.0001272274 17.2412782029 0.4855033476 0.0001327993 0.0001464387 16.2620576811 0.4732495837 
20275.0000000000 0.0001468366 0.0001735178 16.7232008870 0.4867199496 0.0001373896 0.0001385657 17.4058422184 0.4878923600 0.0001429861 0.0001591640 16.4054695309 0.4754690258 19826.0000000000 0.0001358846 0.0001603910 16.4269544271 0.4812918496 0.0001274239 0.0001283367 17.1592101696 0.4827746812 0.0001324392 0.0001476002 16.2178035101 0.4714777340 
20723.0000000000 0.0001472346 0.0001757994 16.6713417138 0.4852500319 0.0001431934 0.0001392017 17.3704457471 0.4863355337 0.0001442005 0.0001599821 16.3579834465 0.4735512027 20275.0000000000 0.0001372940 0.0001620969 16.3791242480 0.4796424089 0.0001314488 0.0001289308 17.1228338350 0.4811566187 0.0001339488 0.0001484709 16.1754214735 0.4696499182 
21171.0000000000 0.0001489382 0.0001771082 15.9484643248 0.4588720407 0.0001386730 0.0001379746 16.6506147186 0.4598072773 0.0001445358 0.0001597765 15.7111654853 0.4498080488 20723.0000000000 0.0001382357 0.0001627856 15.6593117369 0.4535039290 0.0001279908 0.0001286353 16.4053560987 0.4546429995 0.0001334835 0.0001486575 15.5271261983 0.4452096095 
21620.0000000000 0.0001506918 0.0001774963 15.5861426078 0.4456195397 0.0001407783 0.0001388781 16.1694205726 0.4417388130 0.0001441119 0.0001608755 15.3285393659 0.4363374823 21171.0000000000 0.0001389419 0.0001634329 15.2933711877 0.4407032814 0.0001306069 0.0001291994 15.9201621238 0.4363852503 0.0001343982 0.0001494655 15.1386584019 0.4314975909 
22068.0000000000 0.0001550081 0.0001778509 15.4835545422 0.4414863567 0.0001424265 0.0001406207 16.0714569082 0.4379808688 0.0001431774 0.0001613518 15.2527115083 0.4324226794 21620.0000000000 0.0001411827 0.0001638282 15.1895668932 0.4366527984 0.0001308046 0.0001301815 15.8233657938 0.4326455563 0.0001327277 0.0001499153 15.0746752132 0.4285608685 
22516.0000000000 0.0001524137 0.0001768820 15.4108692184 0.4384548020 0.0001435049 0.0001399719 16.0080766436 0.4352132956 0.0001469152 0.0001626310 15.2060473052 0.4301284574 22068.0000000000 0.0001396073 0.0001642774 15.1216807322 0.4337311704 0.0001314141 0.0001301349 15.7617206666 0.4299811182 0.0001352840 0.0001506655 15.0239681293 0.4262885233 
22964.0000000000 0.0001493230 0.0001773793 15.3657691454 0.4367354276 0.0001451731 0.0001393139 15.9865066547 0.4341358187 0.0001464337 0.0001633963 15.1640337870 0.4283798512 22516.0000000000 0.0001384636 0.0001644121 15.0847187791 0.4322602894 0.0001336571 0.0001302702 15.7429010536 0.4291420257 0.0001352669 0.0001514870 14.9861276323 0.4245443829 
23413.0000000000 0.0001482624 0.0001762734 15.3458007623 0.4359287647 0.0001467942 0.0001388401 15.9572361544 0.4331890440 0.0001472997 0.0001639350 15.1372806978 0.4273938556 22964.0000000000 0.0001379602 0.0001641593 15.0609700905 0.4314549236 0.0001346921 0.0001299518 15.7181782305 0.4284119877 0.0001351849 0.0001519619 14.9626654517 0.4236418016 
23861.0000000000 0.0001489030 0.0001772774 12.6405538947 0.3451112224 0.0001359051 0.0001388606 13.2435559534 0.3366026559 0.0001442972 0.0001638428 12.3665606586 0.3331177602 23413.0000000000 0.0001383239 0.0001644908 12.3206305593 0.3378542848 0.0001265711 0.0001302713 12.9753302302 0.3299920823 0.0001338572 0.0001523911 12.1597484767 0.3270085579 
24309.0000000000 0.0001509071 0.0001769224 10.7051642261 0.2737605830 0.0001314655 0.0001372074 11.3113839026 0.2677047388 0.0001447637 0.0001643041 10.4184676036 0.2640031786 23861.0000000000 0.0001398099 0.0001641261 10.3944966707 0.2674470836 0.0001213099 0.0001294960 11.0450421473 0.2614634141 0.0001335480 0.0001526286 10.2253177173 0.2584757895 
24758.0000000000 0.0001510212 0.0001784607 9.9108374719 0.2437420839 0.0001336316 0.0001381082 10.4395188777 0.2361331561 0.0001460321 0.0001636874 9.5991465028 0.2319997502 24309.0000000000 0.0001394669 0.0001652453 9.6172520238 0.2389016608 0.0001236788 0.0001301999 10.1965210920 0.2313453608 0.0001351811 0.0001522900 9.4259947337 0.2280815355 
25206.0000000000 0.0001504044 0.0001787898 9.5298251387 0.2291171196 0.0001370481 0.0001397260 10.1007217114 0.2242075635 0.0001448682 0.0001640156 9.2293913944 0.2190905135 24758.0000000000 0.0001384660 0.0001654128 9.2396484856 0.2242822584 0.0001277481 0.0001310728 9.8730199382 0.2202701177 0.0001349980 0.0001527847 9.0649819823 0.2157698031 
25654.0000000000 0.0001512497 0.0001798000 9.0553226312 0.2147106358 0.0001382779 0.0001406966 9.3759329445 0.2085149558 0.0001477142 0.0001645284 8.9569265792 0.2091036626 25206.0000000000 0.0001390489 0.0001661513 8.8861697949 0.2110687998 0.0001274535 0.0001317776 9.2516566245 0.2058803735 0.0001369508 0.0001534922 8.8534760455 0.2062636419 
26103.0000000000 0.0001487879 0.0001838055 8.5196991808 0.2009502133 0.0001511249 0.0001442679 8.7548893103 0.1945225193 0.0001482708 0.0001669993 8.5239065605 0.1968582458 25654.0000000000 0.0001373684 0.0001696556 8.3938094622 0.1974742033 0.0001389537 0.0001345227 8.6546282446 0.1920085625 0.0001381209 0.0001553802 8.4288037237 0.1939682474 
26551.0000000000 0.0001506656 0.0001855766 8.4181329784 0.1980158723 0.0001546035 0.0001468088 8.6434516001 0.1922873474 0.0001486751 0.0001697655 8.4274744008 0.1942858995 26103.0000000000 0.0001386561 0.0001725270 8.2977115935 0.1945748642 0.0001436794 0.0001370073 8.5482871397 0.1899037297 0.0001386225 0.0001581374 8.3400043660 0.1913616563 
26999.0000000000 0.0001471351 0.0001899474 8.2913094793 0.1938244980 0.0001597226 0.0001485784 8.4684669704 0.1877466015 0.0001496368 0.0001734207 8.2931740858 0.1901164613 26551.0000000000 0.0001371169 0.0001768176 8.1631211563 0.1903507663 0.0001464437 0.0001383182 8.3771514777 0.1852007974 0.0001390163 0.0001611220 8.2020530162 0.1870915514 
27448.0000000000 0.0001501001 0.0001945836 7.9760642040 0.1861120902 0.0001571327 0.0001486925 8.0852097663 0.1784807862 0.0001496599 0.0001760896 7.9466833476 0.1808726013 26999.0000000000 0.0001389041 0.0001805517 7.8612795111 0.1827061080 0.0001441942 0.0001390483 7.9889317456 0.1758169251 0.0001394460 0.0001636641 7.8500714027 0.1778549116 
27896.0000000000 0.0001477506 0.0001969020 7.8378719636 0.1812932099 0.0001529858 0.0001499968 7.9105956859 0.1732102545 0.0001496794 0.0001798225 7.8131720914 0.1759770617 27448.0000000000 0.0001375386 0.0001828756 7.7312202497 0.1779959095 0.0001411033 0.0001398817 7.8190934714 0.1706141544 0.0001393234 0.0001666973 7.7183132350 0.1730999891 
28344.0000000000 0.0001496896 0.0002012610 7.6339738688 0.1747675037 0.0001544402 0.0001508474 7.7076436288 0.1669397279 0.0001494679 0.0001816790 7.5949892904 0.1689024946 27896.0000000000 0.0001390319 0.0001866387 7.5328727202 0.1716217377 0.0001426843 0.0001406144 7.6134637313 0.1644081922 0.0001392850 0.0001680429 7.5056259390 0.1661153312 
28793.0000000000 0.0001527201 0.0002048130 7.4661715940 0.1693064295 0.0001514878 0.0001509505 7.5366010911 0.1613819424 0.0001511206 0.0001839396 7.4226495183 0.1641552635 28344.0000000000 0.0001396158 0.0001891290 7.3763917977 0.1664559612 0.0001400205 0.0001407421 7.4425605683 0.1588970880 0.0001399186 0.0001693714 7.3362134721 0.1613825668 
29241.0000000000 0.0001515262 0.0002086288 7.4168324599 0.1675603354 0.0001552406 0.0001515881 7.4957585144 0.1599274041 0.0001520842 0.0001838885 7.3830946462 0.1626792726 28793.0000000000 0.0001403858 0.0001928790 7.3307735553 0.1647795064 0.0001437232 0.0001414788 7.4017271606 0.1574747943 0.0001399135 0.0001701823 7.2990753658 0.1599414826 
29689.0000000000 0.0001529691 0.0002117427 7.3701881278 0.1660882894 0.0001589253 0.0001515000 7.4364533906 0.1586299499 0.0001515631 0.0001850735 7.3414920110 0.1616082537 29241.0000000000 0.0001413230 0.0001953329 7.2920639697 0.1634819617 0.0001475844 0.0001417234 7.3466999447 0.1562127504 0.0001404015 0.0001714073 7.2600188728 0.1588462605 
30138.0000000000 0.0001533827 0.0002159080 7.3712802890 0.1658366167 0.0001604654 0.0001527972 7.4257680019 0.1582957691 0.0001526637 0.0001857758 7.3409280625 0.1614073690 29689.0000000000 0.0001410412 0.0001986966 7.2930447790 0.1631953696 0.0001482145 0.0001425433 7.3360504213 0.1558755659 0.0001414114 0.0001726016 7.2610359306 0.1586750146 
30586.0000000000 0.0001548243 0.0002167720 7.3086797067 0.1640446059 0.0001527365 0.0001524721 7.3753283998 0.1570330464 0.0001519633 0.0001850718 7.2868817344 0.1597692021 30138.0000000000 0.0001431170 0.0002000408 7.2299977296 0.1614170418 0.0001419995 0.0001425404 7.2876212132 0.1546213031 0.0001408093 0.0001725304 7.2076617439 0.1570962494 
31034.0000000000 0.0001514696 0.0002191654 7.1806742597 0.1602302754 0.0001561195 0.0001528439 7.2694378035 0.1539984609 0.0001521612 0.0001861018 7.1487956845 0.1556220767 30586.0000000000 0.0001405288 0.0002018027 7.1003728683 0.1577006484 0.0001441394 0.0001430253 7.1848014355 0.1516849835 0.0001402479 0.0001729589 7.0873673449 0.1533630956 
31483.0000000000 0.0001551635 0.0002233990 7.1745800005 0.1597929237 0.0001563626 0.0001527192 7.2599829319 0.1536236703 0.0001494465 0.0001871670 7.1453057106 0.1552222197 31034.0000000000 0.0001426204 0.0002048093 7.0940782566 0.1572711237 0.0001439340 0.0001433381 7.1753893166 0.1513255895 0.0001386936 0.0001739167 7.0808264467 0.1529422259 
31931.0000000000 0.0001532156 0.0002243782 7.1186476391 0.1580644296 0.0001525453 0.0001532629 7.2073057503 0.1522456462 0.0001496266 0.0001885711 7.0928947172 0.1537348993 31483.0000000000 0.0001409259 0.0002059386 7.0422784836 0.1556120141 0.0001430671 0.0001436059 7.1233251097 0.1499597401 0.0001387028 0.0001751143 7.0283996804 0.1514727045 
32379.0000000000 0.0001529040 0.0002263801 7.0243423725 0.1557358399 0.0001509902 0.0001534393 7.0863064525 0.1493720782 0.0001502763 0.0001914648 7.0071002448 0.1513079339 31931.0000000000 0.0001417613 0.0002072688 6.9489964035 0.1533103900 0.0001403535 0.0001439804 7.0064324196 0.1472106866 0.0001398216 0.0001769748 6.9426994640 0.1491162576 
32828.0000000000 0.0001516258 0.0002280251 6.9512916540 0.1536713144 0.0001506874 0.0001540639 7.0298777116 0.1478649666 0.0001513281 0.0001914343 6.9435065063 0.1494916259 32379.0000000000 0.0001403650 0.0002088883 6.8813435548 0.1513737930 0.0001409996 0.0001446662 6.9455293545 0.1456441507 0.0001401749 0.0001775781 6.8799613148 0.1473195845 
33276.0000000000 0.0001547212 0.0002301402 6.9168369283 0.1528392749 0.0001531564 0.0001549701 6.9931637045 0.1470294604 0.0001516051 0.0001924224 6.9102426158 0.1487861002 32828.0000000000 0.0001425536 0.0002106917 6.8463764178 0.1505499534 0.0001422464 0.0001453040 6.9110842149 0.1448176672 0.0001406189 0.0001784825 6.8481880877 0.1466423764 
33724.0000000000 0.0001539473 0.0002325300 6.8802101350 0.1518676075 0.0001608634 0.0001555176 6.9585921517 0.1461275375 0.0001531149 0.0001933975 6.8707855902 0.1478224360 33276.0000000000 0.0001422578 0.0002126303 6.8113152278 0.1495779014 0.0001497261 0.0001458782 6.8770203930 0.1439561317 0.0001422304 0.0001792215 6.8110945318 0.1456930437 
34173.0000000000 0.0001545836 0.0002328454 6.8472767953 0.1510690955 0.0001562745 0.0001567256 6.9140061320 0.1450923005 0.0001532627 0.0001965620 6.8424290911 0.1470583780 33724.0000000000 0.0001420661 0.0002133800 6.7809023473 0.1487801727 0.0001444611 0.0001468455 6.8321561014 0.1429405412 0.0001423848 0.0001812736 6.7824116444 0.1449421489 
34621.0000000000 0.0001538893 0.0002350511 6.8340598157 0.1507376897 0.0001590310 0.0001569156 6.8971473542 0.1446347556 0.0001543148 0.0001964107 6.8305557358 0.1468175836 34173.0000000000 0.0001422527 0.0002151740 6.7694451538 0.1484452662 0.0001474942 0.0001468313 6.8162021417 0.1425230030 0.0001432162 0.0001815523 6.7718580500 0.1447205104 
35069.0000000000 0.0001532077 0.0002377642 6.8246347685 0.1497953515 0.0001571226 0.0001574337 6.8727372629 0.1437381091 0.0001542190 0.0001992637 6.8080240620 0.1457347178 34621.0000000000 0.0001416481 0.0002169863 6.7610207363 0.1475553440 0.0001446950 0.0001472131 6.7949057443 0.1416564939 0.0001414563 0.0001832364 6.7508551323 0.1437327790 
35518.0000000000 0.0001477674 0.0002403220 6.1425287461 0.1271752400 0.0001478086 0.0001583466 6.1394495811 0.1186704124 0.0001499948 0.0001991669 6.0551736653 0.1210013397 35069.0000000000 0.0001370771 0.0002188158 6.0788648648 0.1249850606 0.0001362494 0.0001479273 6.0638792412 0.1163899659 0.0001390911 0.0001837550 5.9864462756 0.1183945051 
35966.0000000000 0.0001491707 0.0002406369 5.8384789685 0.1175591823 0.0001464978 0.0001598710 5.8678048324 0.1104879396 0.0001478778 0.0001991059 5.7488002868 0.1124855750 35518.0000000000 0.0001381110 0.0002192811 5.7772255837 0.1154293130 0.0001357225 0.0001485827 5.7778433945 0.1076759792 0.0001375815 0.0001839436 5.6825381469 0.1097573485 
36414.0000000000 0.0001515622 0.0002400696 5.7238199740 0.1141837851 0.0001525760 0.0001602432 5.7498160958 0.1068982600 0.0001526817 0.0001995205 5.6416858514 0.1094677386 35966.0000000000 0.0001398226 0.0002188898 5.6622414743 0.1120413749 0.0001407512 0.0001492104 5.6656089017 0.1042137493 0.0001405086 0.0001846441 5.5783969215 0.1067985167 
36863.0000000000 0.0001504382 0.0002416272 5.7190129954 0.1138964793 0.0001509914 0.0001602395 5.7366263771 0.1062019809 0.0001507255 0.0002006328 5.6355079195 0.1090762809 36414.0000000000 0.0001388232 0.0002196226 5.6575329374 0.1117266249 0.0001403748 0.0001492933 5.6508876079 0.1035121504 0.0001409229 0.0001848602 5.5730231043 0.1064888429 
37311.0000000000 0.0001513753 0.0002431098 5.7196642805 0.1136271615 0.0001534243 0.0001609701 5.7335435988 0.1058351596 0.0001526787 0.0002008653 5.6418805002 0.1089677842 36863.0000000000 0.0001392881 0.0002210051 5.6586098638 0.1114534636 0.0001419656 0.0001502593 5.6499184920 0.1032116472 0.0001407307 0.0001856178 5.5792576397 0.1063879514 
37759.0000000000 0.0001500398 0.0002431947 5.7280941093 0.1136662213 0.0001538193 0.0001617717 5.7382147450 0.1057739021 0.0001499454 0.0002014839 5.6490574292 0.1090743241 37311.0000000000 0.0001390706 0.0002208753 5.6663532137 0.1114949206 0.0001424832 0.0001503391 5.6556732428 0.1031835319 0.0001390193 0.0001859764 5.5847165656 0.1064661029 
38207.0000000000 0.0001508819 0.0002446452 5.7474176515 0.1137830559 0.0001496797 0.0001613882 5.7696397741 0.1062182023 0.0001498727 0.0002027911 5.6663591901 0.1091178704 37759.0000000000 0.0001392933 0.0002220662 5.6862781207 0.1116164998 0.0001390123 0.0001502671 5.6873460985 0.1035926548 0.0001393373 0.0001867276 5.6016626895 0.1064942279 
38656.0000000000 0.0001524066 0.0002445710 5.7491334669 0.1135658358 0.0001527162 0.0001612718 5.7707204262 0.1060374590 0.0001517241 0.0002029098 5.6660381664 0.1090164038 38207.0000000000 0.0001411780 0.0002220011 5.6882003102 0.1114445741 0.0001405477 0.0001502783 5.6882332939 0.1034404360 0.0001407939 0.0001870792 5.6024837558 0.1064107647 
39104.0000000000 0.0001504572 0.0002445077 5.7282670015 0.1129016557 0.0001491556 0.0001606356 5.7493567571 0.1054826476 0.0001515153 0.0002032000 5.6483137257 0.1085445584 38656.0000000000 0.0001394185 0.0002227499 5.6669291478 0.1107950960 0.0001390206 0.0001498343 5.6680374462 0.1029093294 0.0001401802 0.0001872354 5.5850668376 0.1059455993 
39552.0000000000 0.0001509455 0.0002444700 5.4304186909 0.1051503962 0.0001472206 0.0001615595 5.4217039588 0.0975168976 0.0001505647 0.0002036704 5.3519841023 0.1008084758 39104.0000000000 0.0001394036 0.0002230082 5.3827914062 0.1035235040 0.0001371908 0.0001505999 5.3664049943 0.0956211633 0.0001391860 0.0001877452 5.3063250788 0.0989254896 
40001.0000000000 0.0001513283 0.0002441744 5.3240299594 0.1025388469 0.0001495903 0.0001613857 5.3253253897 0.0950796149 0.0001505381 0.0002039937 5.2431618330 0.0980652026 39552.0000000000 0.0001403954 0.0002223528 5.2751085146 0.1008162984 0.0001383857 0.0001504944 5.2700402834 0.0931931600 0.0001393570 0.0001884972 5.1998508871 0.0963046676 
40449.0000000000 0.0001500675 0.0002426089 5.2739175977 0.1013150769 0.0001526204 0.0001608700 5.2819078665 0.0938116705 0.0001525334 0.0002042739 5.1935759869 0.0967966452 40001.0000000000 0.0001391379 0.0002213299 5.2252925520 0.0995997384 0.0001415873 0.0001504412 5.2291545680 0.0919821432 0.0001415259 0.0001892185 5.1513163912 0.0950555167 
40897.0000000000 0.0001486679 0.0002431389 5.1920178431 0.0989676999 0.0001477834 0.0001606110 5.1886148034 0.0908945397 0.0001510634 0.0002023686 5.1031518951 0.0940308352 40449.0000000000 0.0001380074 0.0002219167 5.1396737902 0.0971473076 0.0001381404 0.0001505620 5.1422082892 0.0892371151 0.0001408687 0.0001880543 5.0613615687 0.0924088453 
41346.0000000000 0.0001497696 0.0002437250 5.1799292519 0.0986099988 0.0001517171 0.0001601435 5.1765823459 0.0906146106 0.0001500976 0.0002027917 5.0910990765 0.0937045474 40897.0000000000 0.0001385814 0.0002222584 5.1273761354 0.0967834076 0.0001410140 0.0001501632 5.1302021379 0.0889620561 0.0001394858 0.0001878630 5.0495311568 0.0921087027 
41794.0000000000 0.0001509827 0.0002426643 5.1521728005 0.0978880307 0.0001506491 0.0001606757 5.1508787542 0.0900310710 0.0001506112 0.0002052649 5.0659423032 0.0931220941 41346.0000000000 0.0001404283 0.0002223957 5.0995662417 0.0960881676 0.0001393581 0.0001509810 5.1051728716 0.0883951415 0.0001405094 0.0001894043 5.0237859703 0.0915467952 
42242.0000000000 0.0001513076 0.0002444413 5.1444036048 0.0976811565 0.0001527402 0.0001611837 5.1432163120 0.0898634035 0.0001510464 0.0002020641 5.0579591025 0.0929479123 41794.0000000000 0.0001405853 0.0002234025 5.0914810222 0.0959042326 0.0001419646 0.0001511991 5.0973728837 0.0882280996 0.0001404542 0.0001881042 5.0160067600 0.0913732384 
42691.0000000000 0.0001507071 0.0002452095 5.1034077561 0.0964650536 0.0001493234 0.0001621771 5.0998464086 0.0886091676 0.0001514422 0.0002009860 5.0236272164 0.0919051869 42242.0000000000 0.0001398680 0.0002240655 5.0545236991 0.0947319828 0.0001395090 0.0001520861 5.0535921193 0.0869608716 0.0001400686 0.0001874382 4.9830220751 0.0903282209 
43139.0000000000 0.0001506450 0.0002465031 5.0942589704 0.0961451278 0.0001495629 0.0001633709 5.0913508000 0.0883439530 0.0001508603 0.0002030757 5.0155702337 0.0916655444 42691.0000000000 0.0001388407 0.0002247628 5.0451057285 0.0943940942 0.0001386303 0.0001522246 5.0451051193 0.0867052821 0.0001389838 0.0001882115 4.9751569523 0.0900911787 
43587.0000000000 0.0001519238 0.0002469788 5.0736885984 0.0957048400 0.0001507049 0.0001631245 5.0720187478 0.0877678342 0.0001524931 0.0002031249 4.9979339603 0.0911476791 43139.0000000000 0.0001399613 0.0002251350 5.0245329828 0.0939563799 0.0001393986 0.0001523060 5.0254269068 0.0861631369 0.0001406054 0.0001885966 4.9567595192 0.0895678349 
44036.0000000000 0.0001504524 0.0002471660 5.0230707782 0.0933715811 0.0001514082 0.0001622497 5.0173960361 0.0862015273 0.0001488753 0.0002021044 4.9423581434 0.0894732371 43587.0000000000 0.0001389728 0.0002249249 4.9728346222 0.0916082313 0.0001399705 0.0001521409 4.9711581321 0.0846147012 0.0001387797 0.0001883190 4.9016636101 0.0878411345 
44484.0000000000 0.0001502210 0.0002470278 5.0077561950 0.0928917115 0.0001490623 0.0001629158 5.0037154087 0.0857522870 0.0001510941 0.0002026729 4.9283654165 0.0890643727 44036.0000000000 0.0001384916 0.0002249418 4.9575790094 0.0911225429 0.0001391937 0.0001522084 4.9576645586 0.0841673331 0.0001397700 0.0001890067 4.8881134513 0.0874548764 
44036.0000000000 0.0001267623 0.0002028558 4.9074018238 0.0893533744 0.0001293251 0.0001415010 4.9116137085 0.0825823792 0.0001284460 0.0001753406 4.8478614862 0.0858453801 44484.0000000000                         
43587.0000000000 0.0001274931 0.0002026838 4.9225984662 0.0898448816 0.0001285329 0.0001420322 4.9249202280 0.0830278750 0.0001286841 0.0001745336 4.8609690768 0.0862090319                           
43139.0000000000 0.0001279987 0.0002032912 4.9753773672 0.0922079198 0.0001280923 0.0001414875 4.9788350658 0.0845584396 0.0001287177 0.0001740683 4.9155850782 0.0879879907                           
42691.0000000000 0.0001270364 0.0002030224 4.9959524865 0.0926430606 0.0001276977 0.0001410784 4.9988594385 0.0850666112 0.0001271074 0.0001733473 4.9347436708 0.0885168129                           
42242.0000000000 0.0001290289 0.0002029216 5.0056396421 0.0929989120 0.0001296947 0.0001419951 5.0073378300 0.0853125756 0.0001286951 0.0001738904 4.9424169337 0.0887512549                           
41794.0000000000 0.0001298630 0.0002023637 5.0385584396 0.0941273086 0.0001311891 0.0001412145 5.0515294555 0.0865927957 0.0001298619 0.0001741443 4.9740544174 0.0897985645                           
41346.0000000000 0.0001298738 0.0002021272 5.0469596828 0.0942883045 0.0001280670 0.0001412863 5.0594669891 0.0867592121 0.0001304076 0.0001735437 4.9816296374 0.0899714963                           
40897.0000000000 0.0001273932 0.0002007918 5.0748230190 0.0949568163 0.0001303108 0.0001401829 5.0838219298 0.0873095016 0.0001288739 0.0001729344 5.0079632371 0.0905128580                           
40449.0000000000 0.0001273469 0.0002006945 5.0873297373 0.0953269154 0.0001284974 0.0001405130 5.0958017749 0.0875796905 0.0001306739 0.0001737400 5.0195712423 0.0907868554                           
40001.0000000000 0.0001282082 0.0002000510 5.1766675064 0.0978843999 0.0001305543 0.0001400124 5.1764012695 0.0901526159 0.0001305183 0.0001741631 5.1090567955 0.0933143883                           
39552.0000000000 0.0001294624 0.0002005311 5.2261870697 0.0990937500 0.0001271810 0.0001396030 5.2147551771 0.0913067050 0.0001281760 0.0001730008 5.1565399412 0.0945441326                           
39104.0000000000 0.0001278617 0.0002015464 5.3351641214 0.1018966118 0.0001271609 0.0001396404 5.3111060299 0.0937254289 0.0001278073 0.0001718200 5.2606660552 0.0970425033                           
38656.0000000000 0.0001283798 0.0002009921 5.6055912941 0.1086885362 0.0001288856 0.0001390329 5.5867181353 0.1003360111 0.0001288450 0.0001712709 5.5218199496 0.1033466401                           
38207.0000000000 0.0001299493 0.0001994312 5.6272671534 0.1093233124 0.0001283792 0.0001392847 5.6057461615 0.1008434130 0.0001298637 0.0001712485 5.5389293451 0.1038051256                           
37759.0000000000 0.0001277048 0.0001994872 5.6251385898 0.1094499437 0.0001283448 0.0001391461 5.6050524228 0.1009671073 0.0001288019 0.0001706640 5.5369661888 0.1038705853                           
37311.0000000000 0.0001281014 0.0001985558 5.6046123180 0.1093236199 0.0001311472 0.0001389065 5.5731317406 0.1005931616 0.0001280932 0.0001704689 5.5203757020 0.1038578816                           
36863.0000000000 0.0001272009 0.0001989004 5.5975554471 0.1092797658 0.0001305069 0.0001395485 5.5662933852 0.1005881348 0.0001287828 0.0001703702 5.5166347792 0.1038081187                           
36414.0000000000 0.0001272082 0.0001976180 5.5960528794 0.1095567706 0.0001297583 0.0001383470 5.5651488387 0.1008223198 0.0001311202 0.0001690877 5.5105382892 0.1039014050                           
35966.0000000000 0.0001280830 0.0001977100 5.6006629746 0.1098989647 0.0001289264 0.0001381775 5.5814017077 0.1015292386 0.0001283355 0.0001697677 5.5151079915 0.1041292947                           
35518.0000000000 0.0001270514 0.0001979254 5.7159721988 0.1132994437 0.0001249472 0.0001372944 5.6878819566 0.1048640187 0.0001272853 0.0001687812 5.6162760070 0.1070291220                           
35069.0000000000 0.0001263867 0.0001973096 6.0152009835 0.1227948813 0.0001246901 0.0001375080 5.9883089013 0.1141095195 0.0001281874 0.0001683431 5.9177188858 0.1157876705                           
34621.0000000000 0.0001300885 0.0001962084 6.6974067041 0.1453153364 0.0001322673 0.0001369925 6.7170742256 0.1395748786 0.0001286935 0.0001672092 6.6936862027 0.1417308401                           
34173.0000000000 0.0001306162 0.0001952969 6.7048304919 0.1461528427 0.0001359574 0.0001367470 6.7352569293 0.1404112505 0.0001321176 0.0001666939 6.7131603642 0.1426234372                           
33724.0000000000 0.0001295486 0.0001939146 6.7145278992 0.1464912498 0.0001326477 0.0001369654 6.7503060708 0.1407887820 0.0001315068 0.0001659851 6.7223941978 0.1428259197                           
33276.0000000000 0.0001305683 0.0001927306 6.7424203206 0.1472881954 0.0001385887 0.0001362388 6.7954486343 0.1417847259 0.0001313459 0.0001650454 6.7514034734 0.1435636515                           
32828.0000000000 0.0001303861 0.0001912433 6.7759159074 0.1482606319 0.0001313365 0.0001356378 6.8290047254 0.1426058739 0.0001296327 0.0001645427 6.7861335596 0.1444986526                           
32379.0000000000 0.0001291042 0.0001897515 6.8113954556 0.1490762717 0.0001313118 0.0001352686 6.8611809973 0.1434233348 0.0001290218 0.0001637220 6.8164161234 0.1451475432                           
31931.0000000000 0.0001306186 0.0001881574 6.8736504345 0.1508849401 0.0001297168 0.0001345216 6.9265583868 0.1450492950 0.0001293670 0.0001624849 6.8782986833 0.1469245813                           
31483.0000000000 0.0001286362 0.0001874991 6.9659093282 0.1531595986 0.0001335889 0.0001339489 7.0393444691 0.1476738341 0.0001277791 0.0001616575 6.9639046436 0.1492105096                           
31034.0000000000 0.0001300773 0.0001862195 7.0135765127 0.1547493237 0.0001315054 0.0001339571 7.0907957013 0.1490275087 0.0001279406 0.0001606664 7.0163471828 0.1506622320                           
30586.0000000000 0.0001295879 0.0001844399 7.0200714769 0.1551710213 0.0001321593 0.0001332067 7.1001650674 0.1493715060 0.0001283346 0.0001598160 7.0259390054 0.1511041146                           
30138.0000000000 0.0001314096 0.0001833096 7.1513157525 0.1587894776 0.0001312625 0.0001326086 7.1999140267 0.1522095599 0.0001296554 0.0001599890 7.1284417534 0.1544232966                           
29689.0000000000 0.0001286997 0.0001814853 7.2148092691 0.1605541224 0.0001359636 0.0001322894 7.2463328407 0.1534553628 0.0001301592 0.0001594273 7.1811437987 0.1559426603                           
29241.0000000000 0.0001296768 0.0001789232 7.2139398116 0.1608756340 0.0001362435 0.0001319468 7.2569464988 0.1537955510 0.0001292398 0.0001577411 7.1785457346 0.1560842674                           
28793.0000000000 0.0001292453 0.0001771292 7.2447146506 0.1619986775 0.0001322058 0.0001313695 7.3076958068 0.1550221845 0.0001277428 0.0001564762 7.2150560854 0.1572036927                           
28344.0000000000 0.0001265114 0.0001734451 7.2866120013 0.1636054928 0.0001285533 0.0001305338 7.3485200455 0.1564122335 0.0001287165 0.0001548032 7.2497774259 0.1586098701                           
27896.0000000000 0.0001283743 0.0001720165 7.4317715715 0.1684759716 0.0001309284 0.0001303813 7.5192838338 0.1618766565 0.0001291020 0.0001544068 7.4162625876 0.1633281679                           
27448.0000000000 0.0001273266 0.0001688492 7.6245685359 0.1746986090 0.0001292209 0.0001297665 7.7275912570 0.1680180543 0.0001289675 0.0001535722 7.6234543785 0.1702229165                           
26999.0000000000 0.0001277081 0.0001665198 7.7464948181 0.1793001257 0.0001312558 0.0001294041 7.8926537248 0.1731530641 0.0001292322 0.0001512387 7.7534594578 0.1748372218                           
26551.0000000000 0.0001270987 0.0001636878 8.0349328332 0.1868770347 0.0001331647 0.0001280581 8.2858359850 0.1826549933 0.0001283958 0.0001488232 8.1109319465 0.1840666415                           
26103.0000000000 0.0001266465 0.0001594774 8.1772902085 0.1911338561 0.0001327553 0.0001272059 8.4531226794 0.1875201119 0.0001285699 0.0001465093 8.2525343313 0.1884374131                           
25654.0000000000 0.0001259489 0.0001555058 8.2679197436 0.1939981934 0.0001267825 0.0001247776 8.5543671788 0.1894946057 0.0001279709 0.0001437610 8.3337008869 0.1910782491                           
25206.0000000000 0.0001268482 0.0001525027 8.7170169585 0.2074269638 0.0001166292 0.0001228587 9.1273803045 0.2032457911 0.0001261874 0.0001424561 8.7500255118 0.2034236212                           
24758.0000000000 0.0001265277 0.0001520359 8.9494718326 0.2194473973 0.0001184481 0.0001224195 9.6453181650 0.2163326719 0.0001251279 0.0001415538 8.9005725703 0.2124490926                           
24309.0000000000 0.0001279125 0.0001520300 9.3236665758 0.2340612377 0.0001137260 0.0001222917 9.9535233063 0.2265575654 0.0001243301 0.0001408926 9.2528429646 0.2241633209                           
23861.0000000000 0.0001287126 0.0001513299 10.0838291153 0.2611335842 0.0001111542 0.0001217845 10.7787003920 0.2552220893 0.0001223323 0.0001409531 10.0321678309 0.2529484003                           
23413.0000000000 0.0001277447 0.0001517042 12.0007072239 0.3305973472 0.0001172372 0.0001216820 12.7071045070 0.3233815088 0.0001234172 0.0001409394 11.9529362948 0.3208993555                           
22964.0000000000 0.0001276579 0.0001520452 14.7761394187 0.4269810825 0.0001225901 0.0001210635 15.4791203066 0.4236349314 0.0001230701 0.0001399888 14.7880502056 0.4198897476                           
22516.0000000000 0.0001276042 0.0001514449 14.8036684129 0.4277851512 0.0001221411 0.0001212265 15.4992954526 0.4241482328 0.0001241000 0.0001395776 14.8082214775 0.4207089146                           
22068.0000000000 0.0001268009 0.0001516727 14.8324922460 0.4290075388 0.0001193233 0.0001202979 15.5153646895 0.4247489407 0.0001236527 0.0001386999 14.8418889533 0.4224485892                           
21620.0000000000 0.0001273574 0.0001498056 14.8955792442 0.4318192401 0.0001191827 0.0001197422 15.5752746794 0.4273102438 0.0001222780 0.0001384789 14.8966389180 0.4246990577                           
21171.0000000000 0.0001271920 0.0001493694 15.0005997675 0.4357870231 0.0001204355 0.0001195208 15.6709036750 0.4310316876 0.0001246846 0.0001380556 14.9487774378 0.4266576995                           
20723.0000000000 0.0001275332 0.0001484630 15.3701591490 0.4481358172 0.0001173086 0.0001192959 16.1600974788 0.4494787217 0.0001224313 0.0001375384 15.3430869113 0.4406111701                           
20275.0000000000 0.0001273533 0.0001483945 16.0869067822 0.4740347860 0.0001197042 0.0001186599 16.8752219230 0.4759777037 0.0001236971 0.0001369597 15.9928595004 0.4657486336                           
19826.0000000000 0.0001249326 0.0001472642 16.1307079673 0.4758637495 0.0001174581 0.0001181077 16.9125781208 0.4776570024 0.0001218923 0.0001360364 16.0301374893 0.4674864422                           
19378.0000000000 0.0001230157 0.0001471769 16.1812230845 0.4774636684 0.0001214031 0.0001176094 16.9934514291 0.4803684136 0.0001225270 0.0001347756 16.0813961866 0.4694141981                           
18930.0000000000 0.0001254399 0.0001458330 16.2042862030 0.4783373602 0.0001257309 0.0001171459 17.0083962724 0.4808020828 0.0001256838 0.0001349427 16.0936312323 0.4698371025                           
18481.0000000000 0.0001251875 0.0001447958 16.1202803181 0.4767815528 0.0001245436 0.0001170798 17.0044916939 0.4805591994 0.0001225732 0.0001334396 16.0593485442 0.4690319859                           
18033.0000000000 0.0001276549 0.0001431541 16.0639906645 0.4761472601 0.0001276140 0.0001156183 16.9766020524 0.4800385144 0.0001248829 0.0001318488 16.0071833679 0.4681700768                           
17585.0000000000 0.0001244510 0.0001411045 15.9341260582 0.4742035554 0.0001249353 0.0001147456 16.8055301960 0.4772152662 0.0001257381 0.0001317547 15.9464294344 0.4672733653                           
17136.0000000000 0.0001231970 0.0001392647 15.8547942042 0.4772070677 0.0001201837 0.0001130020 16.4835676681 0.4757111476 0.0001237306 0.0001308347 15.9579393262 0.4701857719                           
16688.0000000000 0.0001227464 0.0001370671 15.8644885470 0.4801507091 0.0001202075 0.0001121337 16.5284483672 0.4788852982 0.0001228761 0.0001289501 15.9981129490 0.4736659081                           
16240.0000000000 0.0001236520 0.0001350228 15.9515245658 0.4845567811 0.0001182764 0.0001116316 16.7196370838 0.4859945240 0.0001219674 0.0001280388 16.1344321028 0.4784518456                           
15791.0000000000 0.0001219694 0.0001335490 16.1129054172 0.4899940687 0.0001173177 0.0001101149 17.0222539545 0.4972268087 0.0001201329 0.0001263011 16.2893273645 0.4845684088                           
15343.0000000000 0.0001239198 0.0001314884 16.7504280006 0.5143958086 0.0001187017 0.0001093093 17.6519510438 0.5193507235 0.0001219949 0.0001238413 16.8565638724 0.5053183352                           
14895.0000000000 0.0001271997 0.0001298587 19.0954925236 0.5826983413 0.0001224684 0.0001079583 20.1171951030 0.5981877105 0.0001255743 0.0001218782 19.5947316440 0.5923424781                           
14446.0000000000 0.0001273746 0.0001298614 19.1476789326 0.5844907196 0.0001260221 0.0001071720 20.1667914182 0.5999287185 0.0001269378 0.0001216576 19.6347730804 0.5934070389                           
13998.0000000000 0.0001252637 0.0001285146 19.1960484169 0.5855388411 0.0001214615 0.0001067598 20.1815976648 0.6000215203 0.0001250854 0.0001212942 19.6603732413 0.5933095257                           
13550.0000000000 0.0001261143 0.0001271706 19.2232131012 0.5860631983 0.0001241399 0.0001060451 20.2075011957 0.6008613194 0.0001270115 0.0001213846 19.7323452862 0.5939726419                           
13101.0000000000 0.0001257777 0.0001268956 19.1904910616 0.5855692179 0.0001233487 0.0001059414 20.1532906455 0.5994224277 0.0001241820 0.0001212141 19.7181207350 0.5935569780                           
12653.0000000000 0.0001259670 0.0001257760 19.2265747067 0.5859519172 0.0001302975 0.0001051344 20.1698266113 0.5996740202 0.0001263484 0.0001195551 19.7767206275 0.5939860644                           
12205.0000000000 0.0001257257 0.0001247794 19.2516079874 0.5864694229 0.0001218955 0.0001045211 20.1746558462 0.5998257303 0.0001235384 0.0001186514 19.8087144636 0.5952005575                           
11756.0000000000 0.0001263810 0.0001238756 19.2775842676 0.5870373107 0.0001318501 0.0001042206 20.2213487536 0.6012288777 0.0001272198 0.0001174330 19.8256624416 0.5956223940                           
11308.0000000000 0.0001259905 0.0001219565 19.3163473472 0.5877503211 0.0001270936 0.0001034341 20.2237841510 0.6008625023 0.0001256608 0.0001170317 19.8959960605 0.5961351713                           
10860.0000000000 0.0001250692 0.0001209871 19.4112967893 0.5899360494 0.0001219022 0.0001029931 20.2418992435 0.6007599794 0.0001248571 0.0001161148 19.9863199232 0.5980544810                           
10411.0000000000 0.0001242860 0.0001198541 19.3776655276 0.5887864652 0.0001242406 0.0001020392 20.2571045035 0.6005227022 0.0001227884 0.0001141773 19.9655494361 0.5974763005                           
9963.0000000000 0.0001230874 0.0001177574 19.4063833320 0.5888086621 0.0001290384 0.0001015464 20.3401745473 0.6012479288 0.0001248139 0.0001135307 20.0794394203 0.5989550840                           
9515.0000000000 0.0001243875 0.0001167452 19.4718686197 0.5911425949 0.0001259033 0.0001009687 20.3399199716 0.6004018099 0.0001214589 0.0001134176 20.1509066610 0.6010833372                           
9066.0000000000 0.0001245067 0.0001152378 19.5378621620 0.5912170285 0.0001258217 0.0001001237 20.4410478709 0.6026237375 0.0001226190 0.0001109749 20.1560660246 0.6028295488                           
8618.0000000000 0.0001230993 0.0001145912 19.5757156933 0.5911422268 0.0001216798 0.0000988824 20.4356198140 0.6019623614 0.0001205056 0.0001103045 20.1850374158 0.6036512374                           
8170.0000000000 0.0001250519 0.0001132965 19.7545010445 0.5939848775 0.0001310349 0.0000977063 20.5482276335 0.6050764127 0.0001237818 0.0001088563 20.3561358243 0.6067553378                           
7721.0000000000 0.0001236033 0.0001123748 19.8673224419 0.5960455645 0.0001167946 0.0000972466 20.5822697618 0.6048835477 0.0001207519 0.0001068030 20.4068700352 0.6075863195                           
7273.0000000000 0.0001247574 0.0001109807 19.9342525815 0.5988667235 0.0001241276 0.0000952335 20.6496660003 0.6067982748 0.0001262993 0.0001068757 20.4729809149 0.6085226367                           
6825.0000000000 0.0001228367 0.0001086996 19.9705435109 0.6001008358 0.0001256690 0.0000943894 20.7123345713 0.6074566538 0.0001238409 0.0001052096 20.4966131486 0.6091183195                           
6377.0000000000 0.0001234398 0.0001069626 20.0556044577 0.6066183983 0.0001232742 0.0000932449 20.8854625519 0.6121009071 0.0001246569 0.0001030295 20.6031378640 0.6141210233                           
5928.0000000000 0.0001216627 0.0001051357 20.1952818881 0.6102207527 0.0001251195 0.0000913438 20.9750223616 0.6148445001 0.0001192129 0.0001002304 20.7457555262 0.6185978928                           
5480.0000000000 0.0001238240 0.0001028293 20.9858390477 0.6342905806 0.0001223036 0.0000898867 21.7015758081 0.6393348659 0.0001239804 0.0000971202 21.5538218488 0.6439364965                           
5032.0000000000 0.0001238679 0.0001024041 21.2088943819 0.6408924349 0.0001209266 0.0000885157 21.8737845191 0.6448281969 0.0001241496 0.0000958378 21.7739068018 0.6501363305                           
4583.0000000000 0.0001244450 0.0001006091 21.2034302037 0.6433098018 0.0001196759 0.0000877393 21.8743324274 0.6455848589 0.0001247222 0.0000974218 21.7602716012 0.6502089753                           
4135.0000000000 0.0001214937 0.0000986043 21.7130240237 0.6590180547 0.0001230857 0.0000863350 22.3561862982 0.6598744092 0.0001243315 0.0000963517 22.3752459513 0.6691801199                           
3687.0000000000 0.0001201005 0.0000978430 22.1702682139 0.6711940821 0.0001239353 0.0000857179 22.9297374500 0.6723243197 0.0001174771 0.0000950821 22.8674979543 0.6846105861                           
3238.0000000000 0.0001213143 0.0000965048 21.3888128267 0.6478732377 0.0001235825 0.0000841260 22.2746159728 0.6530068094 0.0001217008 0.0000918681 22.0196511674 0.6635552934                           
2790.0000000000 0.0001206718 0.0000934526 21.3489178869 0.6466041517 0.0001176117 0.0000815573 22.2402728222 0.6522811738 0.0001185562 0.0000894445 22.0056352515 0.6629523854                           
2342.0000000000 0.0001186557 0.0000900881 21.4290050536 0.6542683007 0.0001140763 0.0000791378 22.4976039006 0.6609676512 0.0001203344 0.0000887102 22.3220935230 0.6735421853                           
1893.0000000000 0.0001233017 0.0000866460 21.2020423109 0.6449839712 0.0001188104 0.0000759118 22.1171226830 0.6518215587 0.0001185600 0.0000871109 22.1107016734 0.6553877755                           
1445.0000000000 0.0001148994 0.0000863811 20.7848760714 0.6313019023 0.0001152415 0.0000745224 21.6235749791 0.6382123384 0.0001190682 0.0000832595 21.6216583465 0.6455725236                           
997.0000000000 0.0001150323 0.0000814212 20.9330383589 0.6390017811 0.0001105243 0.0000719324 21.8248895336 0.6448355535 0.0001139903 0.0000810238 21.3001154617 0.6488474473                           
548.0000000000 0.0001124469 0.0000770157 22.2005654493 0.6823959669 0.0001128977 0.0000658491 23.2625570156 0.6997305592 0.0001160349 0.0000748332 22.8886044524 0.7133427327                           
100.0000000000 0.0000766847 0.0000636558 23.0065069078 0.7238076300 0.0000765981 0.0000581891 23.6968455400 0.7226086675 0.0000825377 0.0000669230 22.9101018507 0.7316057239                           
1.0000000000 0.0000426354 0.0000533379 30.4600681659 0.9777564531 0.0000466961 0.0000516632 30.4600681659 0.9777564531 0.0000331401 0.0000534368 30.4600681659 0.9777564531                           


==> plots/div_test.txt <==
divMethod t_update_mean t_update_error t_pred_mean t_pred_error nllMeans_mean nllMeans_error error_mean error_error overlapRatio_mean overlapRatio_error divCount_mean divCount_error 
1.0000000000 5.4570169300 0.3319423619 0.9183039400 0.0757836619 4.9575919024 0.0501773361 0.0911227286 0.0017690691 0.1613001951 0.0045715779 660.7700000000 6.2746161700 
2.0000000000 5.2483224500 0.2679598704 0.7444708800 0.0553897279 4.8880747116 0.0402333398 0.0874540641 0.0016096498 0.1177015910 0.0026057959 673.4900000000 6.5728166863 
3.0000000000 5.3816517500 0.2456433004 0.6237686200 0.0400959318 4.9576804255 0.0460484884 0.0841675478 0.0015850165 0.0616719877 0.0012182342 868.9900000000 12.0809516984 
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          


==> plots/overlap_examples.txt <==
Ns_long t_update_error_001 t_pred_error_001 nllMeans_error_001 error_error_001 t_update_error_005 t_pred_error_005 nllMeans_error_005 error_error_005 t_update_error_03 t_pred_error_03 nllMeans_error_03 error_error_03 Ns t_update_mean_001 t_pred_mean_001 nllMeans_mean_001 error_mean_001 t_update_mean_005 t_pred_mean_005 nllMeans_mean_005 error_mean_005 t_update_mean_03 t_pred_mean_03 nllMeans_mean_03 error_mean_03 
1.0000000000 0.0002450455 0.0000768158 30.4600681659 0.9777564531 0.0002757235 0.0000771972 30.4600681659 0.9777564531 0.0008421092 0.0000750514 30.4600681659 0.9777564531 1.0000000000 0.0001453078 0.0000644228 30.4600681659 0.9777564531 0.0001544318 0.0000653170 30.4600681659 0.9777564531 0.0003044946 0.0000644101 30.4600681659 0.9777564531 
548.0000000000 0.0002134363 0.0000673586 24.2310952014 0.7330515432 0.0002166320 0.0000851249 23.3694047031 0.7550311537 0.0002122176 0.0001611280 21.6123063155 0.7532379156 100.0000000000 0.0001461662 0.0000615285 24.0400196324 0.7249753300 0.0001495848 0.0000760239 23.1397532769 0.7433184388 0.0001462712 0.0001469511 21.2970803293 0.7399785586 
997.0000000000 0.0001384638 0.0000686726 24.6776748993 0.7249660137 0.0001371680 0.0000888691 23.8620397371 0.7355526373 0.0001422516 0.0002059051 21.1945536006 0.7380121690 548.0000000000 0.0001274843 0.0000634481 24.3190135206 0.7156789701 0.0001266015 0.0000818512 23.3753220948 0.7244476850 0.0001283630 0.0001890546 20.8477571684 0.7283527492 
1445.0000000000 0.0001471813 0.0000779068 22.5214428765 0.6523882897 0.0001564379 0.0000952744 22.1875942290 0.6719212972 0.0001357593 0.0002523608 19.9401872530 0.6849642284 997.0000000000 0.0001289576 0.0000697127 22.3311206252 0.6479901497 0.0001352141 0.0000881491 21.7438548454 0.6603843722 0.0001224678 0.0002325587 19.6724184541 0.6775598091 
1893.0000000000 0.0001396964 0.0000751410 22.8151367159 0.6545716975 0.0001403370 0.0000973361 22.0021902612 0.6591369711 0.0001463327 0.0002975462 19.4947105971 0.6794558404 1445.0000000000 0.0001302089 0.0000695490 22.6598429988 0.6491949842 0.0001297026 0.0000902978 21.8119243038 0.6523547473 0.0001351104 0.0002739160 19.2594024531 0.6730711341 
2342.0000000000 0.0001362863 0.0000773198 23.3516491964 0.6658717281 0.0001386011 0.0001028121 22.5025320105 0.6689889734 0.0001324422 0.0003347803 19.9256837824 0.6919905951 1893.0000000000 0.0001263225 0.0000713669 23.1951118908 0.6603479543 0.0001285806 0.0000949615 22.3066168420 0.6621883744 0.0001226051 0.0003069888 19.6546594933 0.6858465266 
2790.0000000000 0.0001405671 0.0000797508 24.1714528134 0.6859110952 0.0001432167 0.0001050445 23.2176224291 0.6958668338 0.0001349924 0.0003718306 20.2625983486 0.7090477674 2342.0000000000 0.0001306612 0.0000733721 24.0062254466 0.6809509427 0.0001317755 0.0000968774 22.7698579760 0.6847045095 0.0001242555 0.0003414013 19.9699948744 0.7021028275 
3238.0000000000 0.0001427623 0.0000786561 23.5845264871 0.6686598207 0.0001400447 0.0001056254 22.8794314293 0.6842298504 0.0001418842 0.0004057112 20.0834571443 0.7020147165 2790.0000000000 0.0001316418 0.0000725499 23.3542703108 0.6625898282 0.0001293005 0.0000975349 22.4425333404 0.6735911179 0.0001320815 0.0003733213 19.8029389218 0.6961155371 
3687.0000000000 0.0001399815 0.0000787082 23.6863100594 0.6702142747 0.0001423391 0.0001071827 22.8678207538 0.6837584830 0.0001438267 0.0004401201 20.0962984113 0.7075847410 3238.0000000000 0.0001294334 0.0000730270 23.4357378716 0.6633867600 0.0001320200 0.0000995254 22.4437359606 0.6736568882 0.0001337394 0.0004052960 19.7876060887 0.7009014188 
4135.0000000000 0.0001358399 0.0000804845 24.5725758417 0.6912778259 0.0001370100 0.0001112526 23.6376713529 0.7025008450 0.0001381676 0.0004678108 20.4547844911 0.7250922030 3687.0000000000 0.0001267515 0.0000747320 24.2774941536 0.6832302422 0.0001272436 0.0001031673 23.2525846536 0.6935557155 0.0001283552 0.0004307903 20.1186937819 0.7175054807 
4583.0000000000 0.0001445603 0.0000820878 24.0291285878 0.6773467644 0.0001459000 0.0001137442 23.0318307365 0.6859334206 0.0001356563 0.0005016103 19.5424448631 0.6978203771 4135.0000000000 0.0001342248 0.0000757568 23.7701377517 0.6707604428 0.0001351157 0.0001050479 22.7035383439 0.6775567703 0.0001263315 0.0004590843 19.2337776211 0.6908245535 
5032.0000000000 0.0001423855 0.0000814917 23.4939745604 0.6615770218 0.0001495527 0.0001133835 22.3009118068 0.6657627419 0.0001378241 0.0005294203 18.7999189663 0.6755958791 4583.0000000000 0.0001321661 0.0000755296 23.2393118519 0.6547051421 0.0001371375 0.0001054027 22.0305917040 0.6579858586 0.0001272756 0.0004855618 18.5310325849 0.6694825991 
5480.0000000000 0.0001385471 0.0000828050 23.4007471923 0.6584892042 0.0001451083 0.0001122268 22.2512025053 0.6647807463 0.0001412814 0.0005648182 18.7528090863 0.6730786395 5032.0000000000 0.0001285165 0.0000766039 23.1389791005 0.6511206059 0.0001346290 0.0001040323 22.0125546535 0.6574585384 0.0001319072 0.0005148124 18.4834018673 0.6671031587 
5928.0000000000 0.0001425379 0.0000827616 23.1058807377 0.6504233512 0.0001433402 0.0001130528 21.9929226249 0.6574532539 0.0001477633 0.0005962640 18.4637979804 0.6636602532 5480.0000000000 0.0001323525 0.0000766195 22.8574045454 0.6433820331 0.0001336603 0.0001050865 21.7733722368 0.6506948752 0.0001359403 0.0005454703 18.2352703959 0.6579429399 
6377.0000000000 0.0001431454 0.0000847861 22.1404611049 0.6235686593 0.0001390598 0.0001160912 21.1391940008 0.6308984169 0.0001459663 0.0006217800 17.9925098462 0.6417541574 5928.0000000000 0.0001329374 0.0000783483 21.8978283332 0.6168042283 0.0001291363 0.0001081608 20.9424747635 0.6247481549 0.0001342216 0.0005694326 17.7785364205 0.6363773636 
6825.0000000000 0.0001451447 0.0000860862 22.0383967414 0.6199633622 0.0001437297 0.0001189069 21.0120523512 0.6270300413 0.0001462909 0.0006554555 17.8553592414 0.6360740076 6377.0000000000 0.0001346902 0.0000795548 21.7931324711 0.6136997958 0.0001341933 0.0001109682 20.8075951076 0.6205755323 0.0001344904 0.0005994790 17.6399927129 0.6311646587 
7273.0000000000 0.0001468213 0.0000866344 22.0601047295 0.6192111346 0.0001422810 0.0001219148 20.9003588665 0.6215537692 0.0001445477 0.0006810079 17.6362313743 0.6290965410 6825.0000000000 0.0001363931 0.0000798674 21.8196626327 0.6131632819 0.0001330610 0.0001135622 20.6984860076 0.6153360444 0.0001328058 0.0006240482 17.4283964493 0.6242951830 
7721.0000000000 0.0001447893 0.0000871785 22.0218655087 0.6183643788 0.0001462260 0.0001234279 20.8857893551 0.6216169494 0.0001434849 0.0007117345 17.5424724375 0.6281929440 7273.0000000000 0.0001345481 0.0000805677 21.7811756546 0.6123009787 0.0001362626 0.0001151518 20.6793851350 0.6150697931 0.0001326142 0.0006524705 17.3454244033 0.6231048441 
8170.0000000000 0.0001411711 0.0000870484 22.0636545516 0.6186785581 0.0001407469 0.0001250014 20.8708668655 0.6215110709 0.0001416277 0.0007347549 17.4423291256 0.6275022788 7721.0000000000 0.0001311464 0.0000805460 21.7798180940 0.6112311131 0.0001307494 0.0001159022 20.6388684503 0.6145486952 0.0001314484 0.0006772330 17.2599860353 0.6224658449 
8618.0000000000 0.0001428580 0.0000874179 22.0300594111 0.6179576677 0.0001453867 0.0001262124 20.8325323211 0.6212608240 0.0001426705 0.0007631947 17.3827694231 0.6265049369 8170.0000000000 0.0001320780 0.0000809702 21.7439195892 0.6105725516 0.0001345842 0.0001175343 20.5943340727 0.6140080809 0.0001318342 0.0007031815 17.2018891590 0.6215020759 
9066.0000000000 0.0001393116 0.0000881840 21.8541531402 0.6137582843 0.0001410995 0.0001278936 20.6726934215 0.6177982305 0.0001409991 0.0007984985 17.2611152274 0.6240473961 8618.0000000000 0.0001296558 0.0000816812 21.5585964198 0.6060258136 0.0001308025 0.0001190990 20.4288654186 0.6107247339 0.0001312384 0.0007342653 17.0897017851 0.6187250050 
9515.0000000000 0.0001444066 0.0000893618 21.8390063334 0.6131753912 0.0001428456 0.0001290494 20.6570446173 0.6173404410 0.0001433936 0.0008268846 17.2089905654 0.6239052884 9066.0000000000 0.0001340369 0.0000824691 21.5587151559 0.6057765968 0.0001327323 0.0001200121 20.4065553210 0.6100849949 0.0001325143 0.0007599411 17.0156967945 0.6181440428 
9963.0000000000 0.0001409725 0.0000893928 21.8366964116 0.6125659570 0.0001411268 0.0001298452 20.6102629144 0.6152975237 0.0001422107 0.0008570527 17.1574030162 0.6229452654 9515.0000000000 0.0001305179 0.0000825793 21.5308168997 0.6042929446 0.0001312928 0.0001216314 20.3805847877 0.6081904305 0.0001326508 0.0007908111 16.9598423037 0.6172817539 
10411.0000000000 0.0001429360 0.0000897692 21.7984639816 0.6117993595 0.0001462325 0.0001306717 20.5351056184 0.6138147064 0.0001443670 0.0008875433 17.0239155711 0.6205791590 9963.0000000000 0.0001329398 0.0000830695 21.4866985209 0.6033639124 0.0001355232 0.0001221012 20.3072725193 0.6063848952 0.0001335859 0.0008189778 16.8338103479 0.6149138703 
10860.0000000000 0.0001429822 0.0000899628 21.8415606928 0.6129613394 0.0001415272 0.0001318131 20.4253486915 0.6131177253 0.0001424490 0.0009181667 16.9673057119 0.6217625026 10411.0000000000 0.0001323499 0.0000833001 21.5285455635 0.6046139481 0.0001321578 0.0001229952 20.1954490638 0.6052970129 0.0001326522 0.0008516813 16.7763187028 0.6159741924 
11308.0000000000 0.0001475482 0.0000905919 21.8792472038 0.6139478579 0.0001445503 0.0001346397 20.4413842886 0.6136703742 0.0001428338 0.0009556062 16.9940337220 0.6233401969 10860.0000000000 0.0001361577 0.0000841443 21.5655071095 0.6056054416 0.0001347037 0.0001253772 20.2138521059 0.6058624276 0.0001322427 0.0008810040 16.7897997286 0.6174135998 
11756.0000000000 0.0001422929 0.0000901188 21.9144987903 0.6148315093 0.0001471914 0.0001360410 20.3499623023 0.6123135230 0.0001432126 0.0009840407 16.9119046160 0.6229772768 11308.0000000000 0.0001329698 0.0000841660 21.5972433501 0.6063575717 0.0001364261 0.0001265364 20.1229791814 0.6042243471 0.0001332081 0.0009110949 16.7099415397 0.6168383798 
12205.0000000000 0.0001438252 0.0000903617 21.9498948532 0.6158748956 0.0001492435 0.0001362643 20.2827381349 0.6120074597 0.0001460807 0.0010274700 16.8221663801 0.6222276888 11756.0000000000 0.0001347118 0.0000843861 21.6326814816 0.6075098719 0.0001382316 0.0001268487 20.0542002883 0.6038149269 0.0001356091 0.0009443931 16.6315136069 0.6160141295 
12653.0000000000 0.0001392495 0.0000915048 21.9155740226 0.6144675673 0.0001433404 0.0001370543 20.2743136706 0.6116928446 0.0001464120 0.0010561570 16.8119215300 0.6222577424 12205.0000000000 0.0001299880 0.0000852984 21.5984949621 0.6061243348 0.0001334394 0.0001278528 20.0415140671 0.6034467011 0.0001356122 0.0009708328 16.6244652736 0.6160828848 
13101.0000000000 0.0001426722 0.0000923288 21.8709705837 0.6129382716 0.0001459098 0.0001385666 20.2369033484 0.6101946849 0.0001446910 0.0010897392 16.7377919102 0.6204542881 12653.0000000000 0.0001331825 0.0000859734 21.5631041117 0.6048705324 0.0001361291 0.0001290609 20.0068119879 0.6020903747 0.0001342476 0.0010006809 16.5490292842 0.6144339547 
13550.0000000000 0.0001439796 0.0000927966 21.9912263503 0.6168949524 0.0001460915 0.0001391482 20.1847686381 0.6096828100 0.0001468618 0.0011054654 16.7194881730 0.6214751141 13101.0000000000 0.0001341707 0.0000862638 21.6425740714 0.6073229159 0.0001351367 0.0001301812 19.9514446866 0.6016198940 0.0001353532 0.0010219827 16.5239418388 0.6151883827 
13998.0000000000 0.0001454933 0.0000935983 21.9458216144 0.6154470316 0.0001461748 0.0001408347 20.2038629451 0.6100732837 0.0001443413 0.0011320333 16.7149125878 0.6220832066 13550.0000000000 0.0001348333 0.0000867765 21.6085168509 0.6061396581 0.0001365931 0.0001311096 19.9681041156 0.6020229628 0.0001343886 0.0010428690 16.5115316889 0.6156754496 
14446.0000000000 0.0001465683 0.0000941846 21.9472656269 0.6152357239 0.0001461228 0.0001416042 20.1542810616 0.6099028987 0.0001481085 0.0011752244 16.6467313240 0.6221950356 13998.0000000000 0.0001358430 0.0000874733 21.6122638202 0.6060454572 0.0001356041 0.0001314492 19.9073271514 0.6016062122 0.0001361355 0.0010774734 16.4523228357 0.6157161629 
14895.0000000000 0.0001500004 0.0000941900 21.9902225145 0.6169014046 0.0001483250 0.0001435648 20.1043651375 0.6096046646 0.0001464808 0.0012017052 16.6091241327 0.6220195991 14446.0000000000 0.0001399643 0.0000872901 21.6453151677 0.6077502973 0.0001376314 0.0001326112 19.8695691090 0.6015058517 0.0001356043 0.0011039690 16.4217082860 0.6154913331 
15343.0000000000 0.0001461412 0.0000936484 21.9961055315 0.6168470399 0.0001490882 0.0001430067 20.0637667858 0.6089625963 0.0001466493 0.0012276668 16.5682674276 0.6212677890 14895.0000000000 0.0001355576 0.0000870897 21.6324548149 0.6070218460 0.0001373312 0.0001324425 19.8292492149 0.6006525372 0.0001354704 0.0011302850 16.3901247051 0.6147847851 
15791.0000000000 0.0001424905 0.0000945115 18.5350633555 0.5126750217 0.0001430768 0.0001450755 17.1719885120 0.5167604910 0.0001414787 0.0012767981 15.2984638886 0.5665405589 15343.0000000000 0.0001332563 0.0000881855 18.3824552184 0.5079732791 0.0001325358 0.0001344584 17.0142761922 0.5110394131 0.0001316940 0.0011717403 15.1707420608 0.5611020801 
16240.0000000000 0.0001424106 0.0000948062 18.0623048417 0.4955882866 0.0001421656 0.0001460620 16.6418124424 0.4952635466 0.0001410618 0.0013190945 14.8553184222 0.5440121721 15791.0000000000 0.0001325982 0.0000881495 17.8851647086 0.4912047296 0.0001311493 0.0001361816 16.4655699035 0.4899159777 0.0001310243 0.0012078173 14.7424341217 0.5394018950 
16688.0000000000 0.0001421474 0.0000955498 17.9860156594 0.4916707326 0.0001408219 0.0001475699 16.4683726547 0.4867249908 0.0001447886 0.0013647410 14.6427766181 0.5342713626 16240.0000000000 0.0001313240 0.0000888734 17.7967537778 0.4868690021 0.0001313946 0.0001378043 16.3014023787 0.4825884182 0.0001325602 0.0012493991 14.5500088959 0.5298660054 
17136.0000000000 0.0001416351 0.0000965479 18.0420583758 0.4902085879 0.0001422385 0.0001490527 16.3773421657 0.4824516952 0.0001416050 0.0014036652 14.4490179146 0.5250006429 16688.0000000000 0.0001312623 0.0000898073 17.8306010877 0.4850610383 0.0001325573 0.0001390014 16.1877275574 0.4780588017 0.0001321308 0.0012919162 14.3695434566 0.5210916138 
17585.0000000000 0.0001398525 0.0000967764 17.9863384275 0.4868314445 0.0001437370 0.0001516476 16.3187417656 0.4782500896 0.0001454614 0.0014419381 14.3866247016 0.5212827660 17136.0000000000 0.0001297357 0.0000903981 17.7644953876 0.4812880903 0.0001337338 0.0001412412 16.1383405459 0.4742179308 0.0001341771 0.0013319182 14.3056282122 0.5176431684 
18033.0000000000 0.0001452164 0.0000973630 17.7152410837 0.4779221712 0.0001451668 0.0001541628 16.2852078338 0.4748067859 0.0001451664 0.0014859587 14.4103431265 0.5201452563 17585.0000000000 0.0001345754 0.0000910953 17.6033191842 0.4752744715 0.0001354525 0.0001429588 16.1158186341 0.4710400756 0.0001346899 0.0013748726 14.3298454388 0.5164514116 
18481.0000000000 0.0001482336 0.0000982859 17.7668039137 0.4787580402 0.0001461238 0.0001547391 16.3472169280 0.4756026272 0.0001466238 0.0015406806 14.4482572961 0.5218408980 18033.0000000000 0.0001378546 0.0000918044 17.6458261211 0.4758981728 0.0001355033 0.0001432939 16.1772001480 0.4718863520 0.0001355147 0.0014230717 14.3566275014 0.5180093274 
18930.0000000000 0.0001411138 0.0000989848 17.7999562843 0.4797189601 0.0001459413 0.0001565486 16.4013498520 0.4767891619 0.0001461229 0.0016172616 14.4899152979 0.5242585517 18481.0000000000 0.0001314080 0.0000924426 17.6734101398 0.4767447488 0.0001342572 0.0001449941 16.2303491981 0.4729105739 0.0001357850 0.0014828526 14.4018499991 0.5203183590 
19378.0000000000 0.0001455295 0.0000986989 18.0189527185 0.4841764902 0.0001458595 0.0001573353 16.4469474060 0.4775774501 0.0001480387 0.0016788440 14.5375961331 0.5266815895 18930.0000000000 0.0001354762 0.0000922251 17.8925503021 0.4812327287 0.0001357716 0.0001461390 16.2702893191 0.4737072763 0.0001374622 0.0015379753 14.4544055591 0.5227728904 
19826.0000000000 0.0001430816 0.0000990906 18.0145055369 0.4839481956 0.0001430715 0.0001581018 16.4427191755 0.4770849693 0.0001501518 0.0017219154 14.5285433839 0.5260848474 19378.0000000000 0.0001333431 0.0000926547 17.8862583985 0.4809549821 0.0001327993 0.0001464387 16.2620576811 0.4732495837 0.0001373635 0.0015763565 14.4419791286 0.5224091318 
20275.0000000000 0.0001416479 0.0000988823 17.9646485386 0.4821713426 0.0001429861 0.0001591640 16.4054695309 0.4754690258 0.0001468953 0.0017510639 14.4530725664 0.5245236837 19826.0000000000 0.0001319215 0.0000923637 17.8383602617 0.4792622527 0.0001324392 0.0001476002 16.2178035101 0.4714777340 0.0001354715 0.0016079424 14.3767599383 0.5211624061 
20723.0000000000 0.0001427708 0.0000990830 17.9034293586 0.4801592467 0.0001442005 0.0001599821 16.3579834465 0.4735512027 0.0001461687 0.0017946629 14.4280464625 0.5233986964 20275.0000000000 0.0001328708 0.0000926135 17.7754320640 0.4772002704 0.0001339488 0.0001484709 16.1754214735 0.4696499182 0.0001358645 0.0016485546 14.3476142999 0.5200004435 
21171.0000000000 0.0001406288 0.0001000427 17.2501587151 0.4574822501 0.0001445358 0.0001597765 15.7111654853 0.4498080488 0.0001446040 0.0018178128 13.5287609144 0.4986014175 20723.0000000000 0.0001309472 0.0000933821 17.1149883317 0.4537628113 0.0001334835 0.0001486575 15.5271261983 0.4452096095 0.0001341150 0.0016751120 13.4552364824 0.4952174527 
21620.0000000000 0.0001485813 0.0001003907 16.8234503618 0.4425451113 0.0001441119 0.0001608755 15.3285393659 0.4363374823 0.0001449943 0.0018425488 13.1055333356 0.4843470401 21171.0000000000 0.0001376682 0.0000936507 16.7014584390 0.4397191131 0.0001343982 0.0001494655 15.1386584019 0.4314975909 0.0001340012 0.0017012576 13.0353233217 0.4808436073 
22068.0000000000 0.0001413914 0.0000999042 16.7077626502 0.4380764272 0.0001431774 0.0001613518 15.2527115083 0.4324226794 0.0001463987 0.0018663008 12.9874845699 0.4795506017 21620.0000000000 0.0001319270 0.0000933427 16.5833721395 0.4351501989 0.0001327277 0.0001499153 15.0746752132 0.4285608685 0.0001357480 0.0017384321 12.9209294129 0.4760243992 
22516.0000000000 0.0001437535 0.0001005027 16.6280903215 0.4351438391 0.0001469152 0.0001626310 15.2060473052 0.4301284574 0.0001452224 0.0019011850 12.9272104830 0.4763347892 22068.0000000000 0.0001339066 0.0000937597 16.4999926157 0.4322030837 0.0001352840 0.0001506655 15.0239681293 0.4262885233 0.0001357570 0.0017662047 12.8617877209 0.4727924054 
22964.0000000000 0.0001422367 0.0001007341 16.5837304677 0.4332764806 0.0001464337 0.0001633963 15.1640337870 0.4283798512 0.0001456487 0.0019389544 12.8882869058 0.4742533391 22516.0000000000 0.0001316284 0.0000940055 16.4526336709 0.4302918917 0.0001352669 0.0001514870 14.9861276323 0.4245443829 0.0001348494 0.0017951219 12.8219213634 0.4706913603 
23413.0000000000 0.0001442991 0.0001005458 16.5730847789 0.4328863454 0.0001472997 0.0001639350 15.1372806978 0.4273938556 0.0001457841 0.0019761738 12.8708175778 0.4732853743 22964.0000000000 0.0001344621 0.0000940228 16.4379561789 0.4299024088 0.0001351849 0.0001519619 14.9626654517 0.4236418016 0.0001363366 0.0018253032 12.8001486740 0.4697471554 
23861.0000000000 0.0001416422 0.0001006947 13.7770799689 0.3313609171 0.0001442972 0.0001638428 12.3665606586 0.3331177602 0.0001471167 0.0020134830 10.1177960504 0.4068568416 23413.0000000000 0.0001320614 0.0000939788 13.6292612139 0.3273967807 0.0001338572 0.0001523911 12.1597484767 0.3270085579 0.0001358302 0.0018498224 10.0084382211 0.4013643337 
24309.0000000000 0.0001449971 0.0001010572 11.8091367589 0.2615204736 0.0001447637 0.0001643041 10.4184676036 0.2640031786 0.0001499251 0.0020270473 8.5048089865 0.3463707274 23861.0000000000 0.0001350050 0.0000942123 11.6829653650 0.2586227576 0.0001335480 0.0001526286 10.2253177173 0.2584757895 0.0001368410 0.0018740803 8.4102540822 0.3402609700 
24758.0000000000 0.0001437858 0.0001013184 10.9046127625 0.2306688571 0.0001460321 0.0001636874 9.5991465028 0.2319997502 0.0001472114 0.0020456403 7.6996634724 0.3123946675 24309.0000000000 0.0001344727 0.0000944689 10.7869321930 0.2280845223 0.0001351811 0.0001522900 9.4259947337 0.2280815355 0.0001367448 0.0018929520 7.6130551172 0.3066243057 
25206.0000000000 0.0001431942 0.0001017400 10.4840020717 0.2169754918 0.0001448682 0.0001640156 9.2293913944 0.2190905135 0.0001471218 0.0020408123 7.3296741853 0.2927365011 24758.0000000000 0.0001329773 0.0000948956 10.3640890637 0.2143884744 0.0001349980 0.0001527847 9.0649819823 0.2157698031 0.0001370515 0.0018977182 7.2575297664 0.2873969990 
25654.0000000000 0.0001465114 0.0001022386 10.0810895280 0.2042659452 0.0001477142 0.0001645284 8.9569265792 0.2091036626 0.0001470693 0.0020831261 7.1844576829 0.2812550817 25206.0000000000 0.0001364277 0.0000953842 9.9870194758 0.2021091118 0.0001369508 0.0001534922 8.8534760455 0.2062636419 0.0001369215 0.0019303631 7.1179447124 0.2764266214 
26103.0000000000 0.0001486691 0.0001030203 9.4339325334 0.1889407507 0.0001482708 0.0001669993 8.5239065605 0.1968582458 0.0001476073 0.0021241951 7.0380627962 0.2723408584 25654.0000000000 0.0001381394 0.0000959127 9.3508428251 0.1870465459 0.0001381209 0.0001553802 8.4288037237 0.1939682474 0.0001360237 0.0019655422 6.9689826328 0.2677045464 
26551.0000000000 0.0001497008 0.0001040514 9.2946628045 0.1859381241 0.0001486751 0.0001697655 8.4274744008 0.1942858995 0.0001486507 0.0021908277 7.0541157023 0.2696307349 26103.0000000000 0.0001394068 0.0000966328 9.2141872568 0.1840811735 0.0001386225 0.0001581374 8.3400043660 0.1913616563 0.0001378467 0.0020216319 6.9807682228 0.2651157502 
26999.0000000000 0.0001499745 0.0001042487 9.0531311382 0.1795721000 0.0001496368 0.0001734207 8.2931740858 0.1901164613 0.0001497040 0.0022627321 7.0077271722 0.2669685009 26551.0000000000 0.0001387483 0.0000970329 8.9894113349 0.1779166621 0.0001390163 0.0001611220 8.2020530162 0.1870915514 0.0001387081 0.0020770986 6.9397903214 0.2626297393 
27448.0000000000 0.0001486358 0.0001049126 8.6979297661 0.1712606180 0.0001496599 0.0001760896 7.9466833476 0.1808726013 0.0001489458 0.0022867259 6.8475905205 0.2622200399 26999.0000000000 0.0001383402 0.0000974902 8.6310022354 0.1694968257 0.0001394460 0.0001636641 7.8500714027 0.1778549116 0.0001381742 0.0021088106 6.7815442063 0.2578660343 
27896.0000000000 0.0001507375 0.0001049847 8.5285713291 0.1664485511 0.0001496794 0.0001798225 7.8131720914 0.1759770617 0.0001492158 0.0023271911 6.7808240213 0.2586791473 27448.0000000000 0.0001396997 0.0000979500 8.4600792640 0.1647418881 0.0001393234 0.0001666973 7.7183132350 0.1730999891 0.0001384621 0.0021498762 6.7179116836 0.2543558519 
28344.0000000000 0.0001467287 0.0001052178 8.3271287534 0.1604186710 0.0001494679 0.0001816790 7.5949892904 0.1689024946 0.0001489407 0.0023434160 6.6441085079 0.2526332303 27896.0000000000 0.0001369469 0.0000981000 8.2603648990 0.1587677301 0.0001392850 0.0001680429 7.5056259390 0.1661153312 0.0001382581 0.0021772974 6.5832462212 0.2484610683 
28793.0000000000 0.0001479022 0.0001050974 8.1360887939 0.1554068705 0.0001511206 0.0001839396 7.4226495183 0.1641552635 0.0001471696 0.0024038626 6.5601193020 0.2494216805 28344.0000000000 0.0001377979 0.0000980629 8.0708023394 0.1536669022 0.0001399186 0.0001693714 7.3362134721 0.1613825668 0.0001384519 0.0022293954 6.5012905683 0.2451235414 
29241.0000000000 0.0001493219 0.0001050842 8.0750096925 0.1536070220 0.0001520842 0.0001838885 7.3830946462 0.1626792726 0.0001512105 0.0024569995 6.5597024045 0.2480872968 28793.0000000000 0.0001384718 0.0000982778 8.0100426003 0.1518346479 0.0001399135 0.0001701823 7.2990753658 0.1599414826 0.0001405242 0.0022809100 6.4958681819 0.2436920730 
29689.0000000000 0.0001488277 0.0001050092 8.0276848805 0.1524898791 0.0001515631 0.0001850735 7.3414920110 0.1616082537 0.0001502844 0.0025029572 6.5559557581 0.2475630611 29241.0000000000 0.0001389086 0.0000982180 7.9626893337 0.1507513261 0.0001404015 0.0001714073 7.2600188728 0.1588462605 0.0001402890 0.0023194588 6.4952237473 0.2431921748 
30138.0000000000 0.0001483808 0.0001054592 8.0047337553 0.1519164135 0.0001526637 0.0001857758 7.3409280625 0.1614073690 0.0001498391 0.0025598432 6.5773874958 0.2478890740 29689.0000000000 0.0001380489 0.0000985690 7.9429581484 0.1502566703 0.0001414114 0.0001726016 7.2610359306 0.1586750146 0.0001403910 0.0023740939 6.5162465741 0.2435318634 
30586.0000000000 0.0001494816 0.0001058039 7.9289896384 0.1502982193 0.0001519633 0.0001850718 7.2868817344 0.1597692021 0.0001504630 0.0026121392 6.5563977230 0.2463801328 30138.0000000000 0.0001385679 0.0000987927 7.8682526529 0.1486234551 0.0001408093 0.0001725304 7.2076617439 0.1570962494 0.0001396606 0.0024229217 6.4979356626 0.2420373480 
31034.0000000000 0.0001465946 0.0001056383 7.8310605218 0.1476921674 0.0001521612 0.0001861018 7.1487956845 0.1556220767 0.0001492546 0.0026811313 6.4810997431 0.2434211276 30586.0000000000 0.0001368764 0.0000986028 7.7710984557 0.1460592267 0.0001402479 0.0001729589 7.0873673449 0.1533630956 0.0001396724 0.0024704434 6.4242058709 0.2392007521 
31483.0000000000 0.0001475990 0.0001053700 7.8127394840 0.1471953770 0.0001494465 0.0001871670 7.1453057106 0.1552222197 0.0001498959 0.0027307023 6.4876466028 0.2430720350 31034.0000000000 0.0001375000 0.0000986675 7.7509618347 0.1454971580 0.0001386936 0.0001739167 7.0808264467 0.1529422259 0.0001401311 0.0025162971 6.4318314482 0.2389205712 
31931.0000000000 0.0001454990 0.0001051557 7.7485108529 0.1457564323 0.0001496266 0.0001885711 7.0928947172 0.1537348993 0.0001515676 0.0027819890 6.4720540334 0.2421273651 31483.0000000000 0.0001361110 0.0000986301 7.6878223676 0.1440398519 0.0001387028 0.0001751143 7.0283996804 0.1514727045 0.0001413924 0.0025672028 6.4178552274 0.2379223896 
32379.0000000000 0.0001471466 0.0001055041 7.6278715515 0.1428029382 0.0001502763 0.0001914648 7.0071002448 0.1513079339 0.0001523193 0.0028435939 6.4202737203 0.2405552042 31931.0000000000 0.0001373744 0.0000988336 7.5676682020 0.1411392655 0.0001398216 0.0001769748 6.9426994640 0.1491162576 0.0001416559 0.0026195269 6.3642908880 0.2362745395 
32828.0000000000 0.0001463013 0.0001056935 7.5594377110 0.1411697611 0.0001513281 0.0001914343 6.9435065063 0.1494916259 0.0001490740 0.0028684541 6.3879705312 0.2391339622 32379.0000000000 0.0001368241 0.0000988993 7.4959545151 0.1394463487 0.0001401749 0.0001775781 6.8799613148 0.1473195845 0.0001393644 0.0026386802 6.3323260040 0.2349200961 
33276.0000000000 0.0001484684 0.0001055921 7.5090036619 0.1401408364 0.0001516051 0.0001924224 6.9102426158 0.1487861002 0.0001511034 0.0029255225 6.3801154618 0.2389276699 32828.0000000000 0.0001380794 0.0000990576 7.4467324656 0.1384519803 0.0001406189 0.0001784825 6.8481880877 0.1466423764 0.0001400952 0.0026860364 6.3248630858 0.2346813959 
33724.0000000000 0.0001479682 0.0001066707 7.4568705240 0.1389081307 0.0001531149 0.0001933975 6.8707855902 0.1478224360 0.0001514245 0.0029440089 6.3645233762 0.2385819002 33276.0000000000 0.0001379903 0.0000996577 7.3963813646 0.1372456774 0.0001422304 0.0001792215 6.8110945318 0.1456930437 0.0001404397 0.0027216931 6.3089572217 0.2343289575 
34173.0000000000 0.0001493160 0.0001067566 7.4003725623 0.1377046003 0.0001532627 0.0001965620 6.8424290911 0.1470583780 0.0001515671 0.0029643499 6.3617684268 0.2383477060 33724.0000000000 0.0001388538 0.0000998166 7.3358778628 0.1359678006 0.0001423848 0.0001812736 6.7824116444 0.1449421489 0.0001405090 0.0027473598 6.3074747190 0.2340615409 
34621.0000000000 0.0001491546 0.0001063193 7.3797916837 0.1372951469 0.0001543148 0.0001964107 6.8305557358 0.1468175836 0.0001492210 0.0030314984 6.3601676063 0.2385478644 34173.0000000000 0.0001385869 0.0000993983 7.3149585559 0.1355484887 0.0001432162 0.0001815523 6.7718580500 0.1447205104 0.0001397834 0.0028041934 6.3059494148 0.2342336415 
35069.0000000000 0.0001495392 0.0001067718 7.3354933663 0.1359553208 0.0001542190 0.0001992637 6.8080240620 0.1457347178 0.0001498099 0.0030714525 6.3741282235 0.2387082620 34621.0000000000 0.0001389284 0.0000999475 7.2688165675 0.1341973066 0.0001414563 0.0001832364 6.7508551323 0.1437327790 0.0001401562 0.0028507385 6.3203281585 0.2343994610 
35518.0000000000 0.0001472767 0.0001074986 6.5563883690 0.1110865469 0.0001499948 0.0001991669 6.0551736653 0.1210013397 0.0001456296 0.0031218466 5.7585473779 0.2229093960 35069.0000000000 0.0001364660 0.0001003878 6.4873019489 0.1090851029 0.0001390911 0.0001837550 5.9864462756 0.1183945051 0.0001359233 0.0028826909 5.7045036946 0.2184800701 
35966.0000000000 0.0001430893 0.0001079504 6.1973621962 0.1015271686 0.0001478778 0.0001991059 5.7488002868 0.1124855750 0.0001489627 0.0031307265 5.5328049936 0.2120581355 35518.0000000000 0.0001342060 0.0001006057 6.1302318110 0.0995304785 0.0001375815 0.0001839436 5.6825381469 0.1097573485 0.0001369941 0.0028981399 5.4760536916 0.2076510042 
36414.0000000000 0.0001509703 0.0001082595 6.0880222908 0.0985979537 0.0001526817 0.0001995205 5.6416858514 0.1094677386 0.0001474684 0.0031479240 5.4577995524 0.2091400157 35966.0000000000 0.0001405835 0.0001008258 6.0233745742 0.0966667840 0.0001405086 0.0001846441 5.5783969215 0.1067985167 0.0001367855 0.0029212262 5.4027190781 0.2046248930 
36863.0000000000 0.0001479421 0.0001086515 6.0793175662 0.0983368965 0.0001507255 0.0002006328 5.6355079195 0.1090762809 0.0001516602 0.0031842881 5.4571362548 0.2088177832 36414.0000000000 0.0001380229 0.0001011405 6.0131532267 0.0963573394 0.0001409229 0.0001848602 5.5730231043 0.1064888429 0.0001397283 0.0029506045 5.4017301094 0.2043204635 
37311.0000000000 0.0001486172 0.0001078961 6.0632310959 0.0978965420 0.0001526787 0.0002008653 5.6418805002 0.1089677842 0.0001488466 0.0032134444 5.4673319441 0.2088423550 36863.0000000000 0.0001386765 0.0001006905 5.9975890069 0.0959384668 0.0001407307 0.0001856178 5.5792576397 0.1063879514 0.0001383467 0.0029804941 5.4115382424 0.2043670690 
37759.0000000000 0.0001498693 0.0001076406 6.0678265175 0.0979879444 0.0001499454 0.0002014839 5.6490574292 0.1090743241 0.0001487237 0.0032378895 5.4684721870 0.2088434233 37311.0000000000 0.0001398781 0.0001004817 6.0011072715 0.0959997112 0.0001390193 0.0001859764 5.5847165656 0.1064661029 0.0001385656 0.0029921983 5.4124762260 0.2043604718 
38207.0000000000 0.0001458583 0.0001079684 6.0824825502 0.0977364756 0.0001498727 0.0002027911 5.6663591901 0.1091178704 0.0001474027 0.0032322337 5.4753128800 0.2091445046 37759.0000000000 0.0001359005 0.0001007496 6.0143735860 0.0957611831 0.0001393373 0.0001867276 5.6016626895 0.1064942279 0.0001375757 0.0029984384 5.4189437759 0.2046306142 
38656.0000000000 0.0001484172 0.0001084845 6.0679342549 0.0972018375 0.0001517241 0.0002029098 5.6660381664 0.1090164038 0.0001470639 0.0032805911 5.4769741090 0.2092828633 38207.0000000000 0.0001379442 0.0001010102 6.0021198961 0.0952851615 0.0001407939 0.0001870792 5.6024837558 0.1064107647 0.0001377569 0.0030474658 5.4211726395 0.2047543997 
39104.0000000000 0.0001478612 0.0001081296 6.0434597427 0.0966272176 0.0001515153 0.0002032000 5.6483137257 0.1085445584 0.0001494695 0.0033343664 5.4559387453 0.2085628600 38656.0000000000 0.0001373485 0.0001008656 5.9769163878 0.0946915279 0.0001401802 0.0001872354 5.5850668376 0.1059455993 0.0001384497 0.0030835537 5.3996439185 0.2040608807 
39552.0000000000 0.0001462331 0.0001078056 5.6955480554 0.0884772362 0.0001505647 0.0002036704 5.3519841023 0.1008084758 0.0001488655 0.0033379423 5.3256583553 0.2027504957 39104.0000000000 0.0001359127 0.0001008202 5.6474213789 0.0871838525 0.0001391860 0.0001877452 5.3063250788 0.0989254896 0.0001385449 0.0030915933 5.2753200218 0.1982928125 
40001.0000000000 0.0001456949 0.0001080464 5.5875904506 0.0861589789 0.0001505381 0.0002039937 5.2431618330 0.0980652026 0.0001475960 0.0033859011 5.2807423474 0.2006976829 39552.0000000000 0.0001364708 0.0001011760 5.5430008765 0.0849533523 0.0001393570 0.0001884972 5.1998508871 0.0963046676 0.0001384372 0.0031217969 5.2317716180 0.1962273087 
40449.0000000000 0.0001488517 0.0001077698 5.5244779303 0.0846587206 0.0001525334 0.0002042739 5.1935759869 0.0967966452 0.0001494457 0.0033920101 5.2648810072 0.2000379153 40001.0000000000 0.0001391671 0.0001008469 5.4815831299 0.0834811048 0.0001415259 0.0001892185 5.1513163912 0.0950555167 0.0001395410 0.0031412518 5.2163762365 0.1955772886 
40897.0000000000 0.0001483821 0.0001088539 5.4194848349 0.0817495184 0.0001510634 0.0002023686 5.1031518951 0.0940308352 0.0001494606 0.0034029544 5.2015405121 0.1982004441 40449.0000000000 0.0001374326 0.0001014443 5.3765820476 0.0805041915 0.0001408687 0.0001880543 5.0613615687 0.0924088453 0.0001381844 0.0031602025 5.1519631278 0.1937291937 
41346.0000000000 0.0001493663 0.0001088513 5.4074359120 0.0815348708 0.0001500976 0.0002027917 5.0910990765 0.0937045474 0.0001502261 0.0034060089 5.1995749459 0.1981715157 40897.0000000000 0.0001383585 0.0001014169 5.3639129402 0.0802739516 0.0001394858 0.0001878630 5.0495311568 0.0921087027 0.0001396538 0.0031595677 5.1501675721 0.1936993017 
41794.0000000000 0.0001485890 0.0001090305 5.3766164347 0.0808664919 0.0001506112 0.0002052649 5.0659423032 0.0931220941 0.0001504104 0.0034447288 5.1885715294 0.1978730837 41346.0000000000 0.0001381207 0.0001014829 5.3334632022 0.0796400024 0.0001405094 0.0001894043 5.0237859703 0.0915467952 0.0001398263 0.0031857676 5.1392590754 0.1933891554 
42242.0000000000 0.0001487465 0.0001089369 5.3652150511 0.0806433044 0.0001510464 0.0002020641 5.0579591025 0.0929479123 0.0001506375 0.0034444024 5.1874221161 0.1979427660 41794.0000000000 0.0001380504 0.0001014760 5.3219133667 0.0794042957 0.0001404542 0.0001881042 5.0160067600 0.0913732384 0.0001391728 0.0032040217 5.1374003290 0.1934604545 
42691.0000000000 0.0001464484 0.0001085342 5.3224194679 0.0794915267 0.0001514422 0.0002009860 5.0236272164 0.0919051869 0.0001493333 0.0034958473 5.1795504620 0.1974677362 42242.0000000000 0.0001369044 0.0001015460 5.2817060652 0.0783370387 0.0001400686 0.0001874382 4.9830220751 0.0903282209 0.0001390401 0.0032450600 5.1292365205 0.1930045890 
43139.0000000000 0.0001456216 0.0001081980 5.3077476659 0.0791436523 0.0001508603 0.0002030757 5.0155702337 0.0916655444 0.0001488796 0.0035242499 5.1767632814 0.1972643392 42691.0000000000 0.0001358671 0.0001011202 5.2668590192 0.0779819179 0.0001389838 0.0001882115 4.9751569523 0.0900911787 0.0001383861 0.0032634534 5.1257779033 0.1927913203 
43587.0000000000 0.0001485573 0.0001086783 5.2860366206 0.0785923683 0.0001524931 0.0002031249 4.9979339603 0.0911476791 0.0001497887 0.0035435870 5.1612423822 0.1966810160 43139.0000000000 0.0001380925 0.0001013668 5.2451828702 0.0774454659 0.0001406054 0.0001885966 4.9567595192 0.0895678349 0.0001384983 0.0032893408 5.1102153444 0.1922450885 
44036.0000000000 0.0001455392 0.0001083314 5.2274044286 0.0768585160 0.0001488753 0.0002021044 4.9423581434 0.0894732371 0.0001477945 0.0035532176 5.1241999424 0.1956725956 43587.0000000000 0.0001359079 0.0001011353 5.1881758587 0.0757420542 0.0001387797 0.0001883190 4.9016636101 0.0878411345 0.0001381430 0.0033013764 5.0723015966 0.1911040806 
44484.0000000000 0.0001464424 0.0001079933 5.2079342429 0.0763082171 0.0001510941 0.0002026729 4.9283654165 0.0890643727 0.0001508225 0.0035986901 5.1181915423 0.1955795111 44036.0000000000 0.0001359030 0.0001011258 5.1688588920 0.0751863755 0.0001397700 0.0001890067 4.8881134513 0.0874548764 0.0001397703 0.0033347655 5.0679581829 0.1910370547 
44036.0000000000 0.0001253636 0.0000942583 5.1297835411 0.0740645339 0.0001284460 0.0001753406 4.8478614862 0.0858453801 0.0001287180 0.0030708408 5.0177248235 0.1864945983 44484.0000000000                         
43587.0000000000 0.0001262766 0.0000939392 5.1489472887 0.0746255924 0.0001286841 0.0001745336 4.8609690768 0.0862090319 0.0001284916 0.0030495351 5.0204032508 0.1865355656                           
43139.0000000000 0.0001276278 0.0000940554 5.2043291198 0.0762985635 0.0001287177 0.0001740683 4.9155850782 0.0879879907 0.0001272079 0.0030350946 5.0591883067 0.1878091611                           
42691.0000000000 0.0001261125 0.0000940423 5.2259703726 0.0768201836 0.0001271074 0.0001733473 4.9347436708 0.0885168129 0.0001278926 0.0030026569 5.0747925253 0.1883183013                           
42242.0000000000 0.0001273605 0.0000945579 5.2409926626 0.0771825506 0.0001286951 0.0001738904 4.9424169337 0.0887512549 0.0001287470 0.0029942727 5.0789225789 0.1885414417                           
41794.0000000000 0.0001273544 0.0000940151 5.2786116823 0.0781652870 0.0001298619 0.0001741443 4.9740544174 0.0897985645 0.0001277080 0.0029636410 5.0873785420 0.1889781430                           
41346.0000000000 0.0001276524 0.0000939353 5.2903099696 0.0784135129 0.0001304076 0.0001735437 4.9816296374 0.0899714963 0.0001292422 0.0029268064 5.0899466213 0.1889052271                           
40897.0000000000 0.0001273507 0.0000939825 5.3203899683 0.0790130324 0.0001288739 0.0001729344 5.0079632371 0.0905128580 0.0001290814 0.0029131265 5.1007601983 0.1892270877                           
40449.0000000000 0.0001264831 0.0000940347 5.3336792603 0.0792588646 0.0001306739 0.0001737400 5.0195712423 0.0907868554 0.0001269081 0.0029174505 5.1023857435 0.1892579432                           
40001.0000000000 0.0001294824 0.0000939239 5.4386883294 0.0823034891 0.0001305183 0.0001741631 5.1090567955 0.0933143883 0.0001296364 0.0028904935 5.1678714657 0.1911166620                           
39552.0000000000 0.0001272467 0.0000943056 5.4984113024 0.0837477257 0.0001281760 0.0001730008 5.1565399412 0.0945441326 0.0001292784 0.0028576927 5.1828008886 0.1917569345                           
39104.0000000000 0.0001255923 0.0000938349 5.5992947025 0.0858904687 0.0001278073 0.0001718200 5.2606660552 0.0970425033 0.0001282243 0.0028452442 5.2249816884 0.1938351293                           
38656.0000000000 0.0001268358 0.0000936017 5.9103730329 0.0927558383 0.0001288450 0.0001712709 5.5218199496 0.1033466401 0.0001274299 0.0028327410 5.3433490917 0.1995589014                           
38207.0000000000 0.0001274711 0.0000935359 5.9363055372 0.0933684855 0.0001298637 0.0001712485 5.5389293451 0.1038051256 0.0001284500 0.0028143405 5.3653711700 0.2002259361                           
37759.0000000000 0.0001259426 0.0000935309 5.9462646217 0.0937858906 0.0001288019 0.0001706640 5.5369661888 0.1038705853 0.0001277488 0.0027646431 5.3625746717 0.2001167238                           
37311.0000000000 0.0001298869 0.0000933229 5.9343880255 0.0940114780 0.0001280932 0.0001704689 5.5203757020 0.1038578816 0.0001284075 0.0027465071 5.3564802651 0.1998775204                           
36863.0000000000 0.0001287358 0.0000934850 5.9319469179 0.0939803916 0.0001287828 0.0001703702 5.5166347792 0.1038081187 0.0001278468 0.0027475437 5.3557445407 0.1998917830                           
36414.0000000000 0.0001281038 0.0000936295 5.9469888872 0.0943777823 0.0001311202 0.0001690877 5.5105382892 0.1039014050 0.0001277964 0.0027169210 5.3463239640 0.1998231439                           
35966.0000000000 0.0001301968 0.0000933921 5.9587268576 0.0947356142 0.0001283355 0.0001697677 5.5151079915 0.1041292947 0.0001261025 0.0026945284 5.3476386038 0.2001097703                           
35518.0000000000 0.0001253228 0.0000932611 6.0631014257 0.0975337884 0.0001272853 0.0001687812 5.6162760070 0.1070291220 0.0001250255 0.0026655534 5.4193023896 0.2032438728                           
35069.0000000000 0.0001256553 0.0000932771 6.4182155289 0.1070836590 0.0001281874 0.0001683431 5.9177188858 0.1157876705 0.0001262169 0.0026435352 5.6504600112 0.2140507442                           
34621.0000000000 0.0001283176 0.0000931232 7.2021397687 0.1324392923 0.0001286935 0.0001672092 6.6936862027 0.1417308401 0.0001305025 0.0026300244 6.2665280936 0.2300906600                           
34173.0000000000 0.0001280193 0.0000924774 7.2501254282 0.1338018306 0.0001321176 0.0001666939 6.7131603642 0.1426234372 0.0001303457 0.0025768883 6.2517312233 0.2299194185                           
33724.0000000000 0.0001283916 0.0000928766 7.2713831633 0.1342310008 0.0001315068 0.0001659851 6.7223941978 0.1428259197 0.0001294509 0.0025303697 6.2531810112 0.2297753759                           
33276.0000000000 0.0001280125 0.0000926447 7.3358922051 0.1355832240 0.0001313459 0.0001650454 6.7514034734 0.1435636515 0.0001294548 0.0024993772 6.2533910671 0.2300760149                           
32828.0000000000 0.0001276905 0.0000925231 7.3844612694 0.1367631243 0.0001296327 0.0001645427 6.7861335596 0.1444986526 0.0001290871 0.0024465503 6.2696107098 0.2304351219                           
32379.0000000000 0.0001273469 0.0000921051 7.4324713192 0.1377229363 0.0001290218 0.0001637220 6.8164161234 0.1451475432 0.0001296548 0.0024089064 6.2766814768 0.2307062300                           
31931.0000000000 0.0001276022 0.0000921631 7.5074648525 0.1394755929 0.0001293670 0.0001624849 6.8782986833 0.1469245813 0.0001309925 0.0023954599 6.3083080556 0.2319938747                           
31483.0000000000 0.0001267230 0.0000921044 7.6271338823 0.1423232715 0.0001277791 0.0001616575 6.9639046436 0.1492105096 0.0001312172 0.0023524167 6.3636564215 0.2337174140                           
31034.0000000000 0.0001274011 0.0000919651 7.6891841853 0.1437989390 0.0001279406 0.0001606664 7.0163471828 0.1506622320 0.0001303662 0.0023018920 6.3760162935 0.2347691074                           
30586.0000000000 0.0001271583 0.0000915674 7.7111363896 0.1444262860 0.0001283346 0.0001598160 7.0259390054 0.1511041146 0.0001300901 0.0022597554 6.3673119987 0.2349803767                           
30138.0000000000 0.0001276542 0.0000917815 7.8075156674 0.1469486910 0.0001296554 0.0001599890 7.1284417534 0.1544232966 0.0001288582 0.0022337043 6.4394736022 0.2376945632                           
29689.0000000000 0.0001277171 0.0000916788 7.8811825416 0.1485969270 0.0001301592 0.0001594273 7.1811437987 0.1559426603 0.0001309429 0.0021883446 6.4551056523 0.2391746528                           
29241.0000000000 0.0001289895 0.0000914267 7.8976937869 0.1490127730 0.0001292398 0.0001577411 7.1785457346 0.1560842674 0.0001302935 0.0021359604 6.4344917365 0.2388212886                           
28793.0000000000 0.0001276218 0.0000914713 7.9450755081 0.1500622739 0.0001277428 0.0001564762 7.2150560854 0.1572036927 0.0001298378 0.0021048205 6.4320339594 0.2392968491                           
28344.0000000000 0.0001276936 0.0000910284 8.0055158849 0.1519269340 0.0001287165 0.0001548032 7.2497774259 0.1586098701 0.0001297341 0.0020549282 6.4424618346 0.2408254023                           
27896.0000000000 0.0001271652 0.0000909821 8.1936010445 0.1571167892 0.0001291020 0.0001544068 7.4162625876 0.1633281679 0.0001275755 0.0020111788 6.5223839345 0.2442889063                           
27448.0000000000 0.0001286619 0.0000909153 8.3915871988 0.1630352251 0.0001289675 0.0001535722 7.6234543785 0.1702229165 0.0001277083 0.0019725612 6.6549993460 0.2500325564                           
26999.0000000000 0.0001280445 0.0000900677 8.5640747048 0.1677330333 0.0001292322 0.0001512387 7.7534594578 0.1748372218 0.0001274026 0.0019308954 6.7154978921 0.2535120287                           
26551.0000000000 0.0001275221 0.0000898171 8.9256915315 0.1762612242 0.0001283958 0.0001488232 8.1109319465 0.1840666415 0.0001277122 0.0018914652 6.8718534706 0.2582909776                           
26103.0000000000 0.0001291128 0.0000892141 9.1337117090 0.1822242229 0.0001285699 0.0001465093 8.2525343313 0.1884374131 0.0001270427 0.0018524361 6.9074207433 0.2606007655                           
25654.0000000000 0.0001276097 0.0000888051 9.2677531167 0.1851523410 0.0001279709 0.0001437610 8.3337008869 0.1910782491 0.0001244400 0.0018068893 6.8999024695 0.2630682344                           
25206.0000000000 0.0001263439 0.0000885299 9.8929494237 0.1999522784 0.0001261874 0.0001424561 8.7500255118 0.2034236212 0.0001267737 0.0017776002 7.0514317419 0.2715981611                           
24758.0000000000 0.0001227605 0.0000880511 10.2441760557 0.2118014571 0.0001251279 0.0001415538 8.9005725703 0.2124490926 0.0001269811 0.0017546242 7.1853853476 0.2820574969                           
24309.0000000000 0.0001251595 0.0000876195 10.6692516234 0.2255001874 0.0001243301 0.0001408926 9.2528429646 0.2241633209 0.0001262782 0.0017402637 7.5264467619 0.3008539439                           
23861.0000000000 0.0001250128 0.0000873674 11.5567939711 0.2557250416 0.0001223323 0.0001409531 10.0321678309 0.2529484003 0.0001237569 0.0017211133 8.3156991780 0.3341512126                           
23413.0000000000 0.0001224806 0.0000872628 13.4814424589 0.3234326443 0.0001234172 0.0001409394 11.9529362948 0.3208993555 0.0001245438 0.0016861618 9.8990803918 0.3958718258                           
22964.0000000000 0.0001246251 0.0000874997 16.3028275789 0.4269184721 0.0001230701 0.0001399888 14.7880502056 0.4198897476 0.0001268891 0.0016744326 12.7294797703 0.4662089365                           
22516.0000000000 0.0001210201 0.0000872769 16.3215368740 0.4273073029 0.0001241000 0.0001395776 14.8082214775 0.4207089146 0.0001240501 0.0016512893 12.7555558210 0.4671293816                           
22068.0000000000 0.0001240596 0.0000870166 16.3718949098 0.4292623282 0.0001236527 0.0001386999 14.8418889533 0.4224485892 0.0001262915 0.0016312243 12.7963649588 0.4692500216                           
21620.0000000000 0.0001224625 0.0000867812 16.4589816288 0.4322239705 0.0001222780 0.0001384789 14.8966389180 0.4246990577 0.0001250973 0.0016105635 12.8543742558 0.4724981967                           
21171.0000000000 0.0001267551 0.0000869107 16.5794665163 0.4368931149 0.0001246846 0.0001380556 14.9487774378 0.4266576995 0.0001230080 0.0015599664 12.9651133079 0.4773401746                           
20723.0000000000 0.0001212655 0.0000867215 16.9798179484 0.4500433725 0.0001224313 0.0001375384 15.3430869113 0.4406111701 0.0001236259 0.0015324113 13.3817120503 0.4918334879                           
20275.0000000000 0.0001229709 0.0000861440 17.6474347693 0.4742412941 0.0001236971 0.0001369597 15.9928595004 0.4657486336 0.0001255603 0.0015024464 14.2671821373 0.5166021906                           
19826.0000000000 0.0001221950 0.0000858450 17.7120719848 0.4763531628 0.0001218923 0.0001360364 16.0301374893 0.4674864422 0.0001240477 0.0014648210 14.3004473102 0.5178011285                           
19378.0000000000 0.0001236047 0.0000862188 17.7580112602 0.4779617686 0.0001225270 0.0001347756 16.0813961866 0.4694141981 0.0001245752 0.0014307976 14.3554148732 0.5187334161                           
18930.0000000000 0.0001254229 0.0000857513 17.7661478858 0.4782889672 0.0001256838 0.0001349427 16.0936312323 0.4698371025 0.0001268857 0.0013971066 14.3712149851 0.5188641913                           
18481.0000000000 0.0001217022 0.0000859005 17.5468639953 0.4737705375 0.0001225732 0.0001334396 16.0593485442 0.4690319859 0.0001254471 0.0013484437 14.3137847002 0.5163781663                           
18033.0000000000 0.0001274756 0.0000853230 17.5248483285 0.4730383054 0.0001248829 0.0001318488 16.0071833679 0.4681700768 0.0001244056 0.0013054628 14.2649977067 0.5141777567                           
17585.0000000000 0.0001239345 0.0000848276 17.4913972847 0.4726267717 0.0001257381 0.0001317547 15.9464294344 0.4672733653 0.0001242134 0.0012637865 14.2493477511 0.5127575670                           
17136.0000000000 0.0001196189 0.0000840198 17.5426523478 0.4757447361 0.0001237306 0.0001308347 15.9579393262 0.4701857719 0.0001228927 0.0012218984 14.2246317227 0.5140035709                           
16688.0000000000 0.0001208894 0.0000830667 17.6191437996 0.4799134887 0.0001228761 0.0001289501 15.9981129490 0.4736659081 0.0001226567 0.0011801672 14.2900689987 0.5171825847                           
16240.0000000000 0.0001205007 0.0000821970 17.6074918963 0.4820672717 0.0001219674 0.0001280388 16.1344321028 0.4784518456 0.0001203319 0.0011340572 14.4572411737 0.5254606482                           
15791.0000000000 0.0001227857 0.0000814927 17.7080245754 0.4868211726 0.0001201329 0.0001263011 16.2893273645 0.4845684088 0.0001209868 0.0010965402 14.6295498213 0.5347916180                           
15343.0000000000 0.0001240221 0.0000818594 18.2298470812 0.5032715366 0.0001219949 0.0001238413 16.8565638724 0.5053183352 0.0001219092 0.0010666824 15.0430202329 0.5556636012                           
14895.0000000000 0.0001249739 0.0000805310 21.2688040983 0.5971966521 0.0001255743 0.0001218782 19.5947316440 0.5923424781 0.0001242916 0.0010329032 16.2119819826 0.6083017813                           
14446.0000000000 0.0001299283 0.0000803902 21.3004078210 0.5985991899 0.0001269378 0.0001216576 19.6347730804 0.5934070389 0.0001247279 0.0010062328 16.2342924393 0.6089630672                           
13998.0000000000 0.0001251177 0.0000807620 21.2772620136 0.5968551906 0.0001250854 0.0001212942 19.6603732413 0.5933095257 0.0001241626 0.0009797224 16.2579143475 0.6092372902                           
13550.0000000000 0.0001241733 0.0000799547 21.2712120875 0.5968322845 0.0001270115 0.0001213846 19.7323452862 0.5939726419 0.0001244360 0.0009537047 16.3081507899 0.6092676926                           
13101.0000000000 0.0001243619 0.0000797311 21.2939217926 0.5977508794 0.0001241820 0.0001212141 19.7181207350 0.5935569780 0.0001238446 0.0009384999 16.3283955046 0.6089016513                           
12653.0000000000 0.0001236927 0.0000796180 21.2552376397 0.5968027932 0.0001263484 0.0001195551 19.7767206275 0.5939860644 0.0001238043 0.0009116227 16.3602666581 0.6084136213                           
12205.0000000000 0.0001207265 0.0000790920 21.2814159015 0.5977811023 0.0001235384 0.0001186514 19.8087144636 0.5952005575 0.0001248123 0.0008855085 16.4370090173 0.6099080271                           
11756.0000000000 0.0001255985 0.0000784105 21.3154681101 0.5991448482 0.0001272198 0.0001174330 19.8256624416 0.5956223940 0.0001251375 0.0008613161 16.4408608338 0.6098005703                           
11308.0000000000 0.0001236466 0.0000782131 21.2799879099 0.5978836342 0.0001256608 0.0001170317 19.8959960605 0.5961351713 0.0001232036 0.0008381490 16.5079784635 0.6106994827                           
10860.0000000000 0.0001247672 0.0000776967 21.2517670152 0.5972630252 0.0001248571 0.0001161148 19.9863199232 0.5980544810 0.0001216516 0.0008064018 16.5855657351 0.6114870027                           
10411.0000000000 0.0001217176 0.0000766375 21.2155304343 0.5962665567 0.0001227884 0.0001141773 19.9655494361 0.5974763005 0.0001228555 0.0007851958 16.5853316937 0.6101858822                           
9963.0000000000 0.0001229437 0.0000763698 21.1749330602 0.5949284653 0.0001248139 0.0001135307 20.0794394203 0.5989550840 0.0001228048 0.0007504122 16.6437051246 0.6092485816                           
9515.0000000000 0.0001200634 0.0000757657 21.2249373879 0.5960199322 0.0001214589 0.0001134176 20.1509066610 0.6010833372 0.0001230909 0.0007245695 16.7622815913 0.6116182425                           
9066.0000000000 0.0001236673 0.0000755764 21.2784239784 0.5983778024 0.0001226190 0.0001109749 20.1560660246 0.6028295488 0.0001216351 0.0006929976 16.8224030236 0.6123827972                           
8618.0000000000 0.0001199999 0.0000751783 21.2630396994 0.5982933430 0.0001205056 0.0001103045 20.1850374158 0.6036512374 0.0001214777 0.0006700321 16.9182883428 0.6134026138                           
8170.0000000000 0.0001212979 0.0000745226 21.4577797674 0.6031874354 0.0001237818 0.0001088563 20.3561358243 0.6067553378 0.0001209979 0.0006431684 17.0210088950 0.6164992149                           
7721.0000000000 0.0001211217 0.0000740436 21.4959816364 0.6037836680 0.0001207519 0.0001068030 20.4068700352 0.6075863195 0.0001212690 0.0006197112 17.0776429450 0.6174294110                           
7273.0000000000 0.0001243069 0.0000739569 21.5404858005 0.6062375786 0.0001262993 0.0001068757 20.4729809149 0.6085226367 0.0001217436 0.0005932064 17.1483763690 0.6180167442                           
6825.0000000000 0.0001259650 0.0000731003 21.5792205360 0.6071154293 0.0001238409 0.0001052096 20.4966131486 0.6091183195 0.0001210639 0.0005670885 17.2205615244 0.6194938250                           
6377.0000000000 0.0001242357 0.0000730235 21.5478682009 0.6074362295 0.0001246569 0.0001030295 20.6031378640 0.6141210233 0.0001226899 0.0005435024 17.4246261844 0.6262553098                           
5928.0000000000 0.0001227295 0.0000719105 21.6551955615 0.6100397973 0.0001192129 0.0001002304 20.7457555262 0.6185978928 0.0001224770 0.0005170851 17.5645629948 0.6310005698                           
5480.0000000000 0.0001221671 0.0000704774 22.6089283531 0.6363407150 0.0001239804 0.0000971202 21.5538218488 0.6439364965 0.0001241173 0.0004946766 18.0067428113 0.6522256266                           
5032.0000000000 0.0001184859 0.0000704029 22.8772110088 0.6437520075 0.0001241496 0.0000958378 21.7739068018 0.6501363305 0.0001225329 0.0004648067 18.2139946484 0.6611276779                           
4583.0000000000 0.0001219466 0.0000695676 22.9846491434 0.6478332624 0.0001247222 0.0000974218 21.7602716012 0.6502089753 0.0001167271 0.0004417033 18.2621462034 0.6633693190                           
4135.0000000000 0.0001238892 0.0000694258 23.5111469157 0.6641741212 0.0001243315 0.0000963517 22.3752459513 0.6691801199 0.0001170067 0.0004165583 18.9251103791 0.6838287300                           
3687.0000000000 0.0001176630 0.0000689796 23.9824124654 0.6751826584 0.0001174771 0.0000950821 22.8674979543 0.6846105861 0.0001185428 0.0003937699 19.7826030728 0.7099187583                           
3238.0000000000 0.0001188852 0.0000673457 23.1851656838 0.6565592454 0.0001217008 0.0000918681 22.0196511674 0.6635552934 0.0001236521 0.0003704720 19.4789137661 0.6942180965                           
2790.0000000000 0.0001205213 0.0000664436 23.1240141345 0.6565198358 0.0001185562 0.0000894445 22.0056352515 0.6629523854 0.0001222789 0.0003409314 19.5224206993 0.6902163578                           
2342.0000000000 0.0001207554 0.0000669934 23.8409980797 0.6759907901 0.0001203344 0.0000887102 22.3220935230 0.6735421853 0.0001135186 0.0003109719 19.6773914002 0.6951578875                           
1893.0000000000 0.0001163587 0.0000654140 23.0385745852 0.6548241805 0.0001185600 0.0000871109 22.1107016734 0.6553877755 0.0001127680 0.0002791973 19.3836352043 0.6797024582                           
1445.0000000000 0.0001207214 0.0000639570 22.5045492817 0.6438182709 0.0001190682 0.0000832595 21.6216583465 0.6455725236 0.0001238881 0.0002502859 19.0240943091 0.6666864279                           
997.0000000000 0.0001107339 0.0000615185 22.1407983739 0.6435920097 0.0001139903 0.0000810238 21.3001154617 0.6488474473 0.0001091763 0.0002127566 19.4046496552 0.6701553898                           
548.0000000000 0.0001165048 0.0000582236 23.9603521419 0.7063919264 0.0001160349 0.0000748332 22.8886044524 0.7133427327 0.0001144743 0.0001722041 20.5009607362 0.7186933294                           
100.0000000000 0.0000788961 0.0000556983 23.8489440634 0.7168991168 0.0000825377 0.0000669230 22.9101018507 0.7316057239 0.0000803247 0.0001327741 20.9818543430 0.7267192017                           
1.0000000000 0.0000455700 0.0000520299 30.4600681659 0.9777564531 0.0000331401 0.0000534368 30.4600681659 0.9777564531 -0.0002331199 0.0000537688 30.4600681659 0.9777564531                           


==> plots/overlap_test.txt <==
wo_long t_update_error t_pred_error nllMeans_error error_error overlapRatio_error divCount_error wo t_update_mean t_pred_mean nllMeans_mean error_mean overlapRatio_mean divCount_mean 
0.0100000000 12.6190119163 1.0163184330 5.2078692359 0.0763070548 0.0243114950 682.7759427981 0.0100000000 11.2094469600 0.8734171900 5.1687967243 0.0751851871 0.0235548024 677.7500000000 
0.0357894737 12.9728956937 1.4807489869 5.0161291863 0.0849875544 0.0858465732 678.0309518948 0.0357894737 11.6511551000 1.3183023900 4.9720575231 0.0836727255 0.0838136742 672.2000000000 
0.0615789474 12.8732976020 2.1192949531 4.9215426271 0.0936676820 0.1491091704 676.1740995377 0.0615789474 11.5152106200 1.8472748600 4.8766974163 0.0918597876 0.1458596400 670.1200000000 
0.0873684211 12.8523672325 3.1265569820 4.9231639269 0.1046714285 0.2167582750 677.8993835901 0.0873684211 11.5361887400 2.7820522800 4.8840480330 0.1028186729 0.2119994071 671.4400000000 
0.1131578947 11.0974754434 4.1807593552 4.9483283705 0.1165643760 0.2772700145 673.6344756691 0.1131578947 10.0874524900 3.7072059900 4.9095159412 0.1139795793 0.2716160520 667.4000000000 
0.1389473684 12.7578111472 5.9465402120 4.9578620855 0.1275589461 0.3401183262 677.1619650883 0.1389473684 11.4161095700 5.2729657600 4.9176109046 0.1251608390 0.3329071375 669.0700000000 
0.1647368421 11.2645734604 8.0657758187 4.9626144356 0.1376977125 0.3979076016 680.2326993962 0.1647368421 10.1868281000 7.2344498100 4.9193170821 0.1350518761 0.3907311026 672.4900000000 
0.1905263158 12.9382456101 11.4484359947 4.9959691399 0.1503510203 0.4476206472 683.2570139429 0.1905263158 11.6080233200 10.1055335900 4.9504665691 0.1468544709 0.4390328996 674.6400000000 
0.2163157895 10.7588892343 13.5144350615 5.0068520570 0.1587775534 0.4919659869 684.0646990749 0.2163157895 9.7631703800 12.1560062600 4.9625568761 0.1557762514 0.4828871066 675.3900000000 
0.2421052632 12.8065486057 18.3422582267 5.0423555797 0.1705769433 0.5274456923 688.2609974633 0.2421052632 11.4651841000 16.3644530600 4.9949595008 0.1669049008 0.5196170736 677.8700000000 
0.2678947368 10.5686022096 20.3805069001 5.0668432339 0.1808672523 0.5601659857 688.4449837412 0.2678947368 9.6914351900 18.5604124400 5.0194302648 0.1772965678 0.5515722886 678.7300000000 
0.2936842105 12.9263864651 26.6503986694 5.1025044442 0.1924789820 0.5946018526 691.0820355624 0.2936842105 11.5535686800 24.2200492300 5.0533235404 0.1883103133 0.5867732196 682.1400000000 
0.3194736842 10.5454455642 30.1645848720 5.1435602413 0.2009814859 0.6247816183 693.8314055308 0.3194736842 9.6634381400 27.4689557600 5.0909063685 0.1969183659 0.6165574868 683.9200000000 
0.3452631579 12.7151918142 37.6199578715 5.1946571675 0.2132882895 0.6517661373 697.7137222649 0.3452631579 11.3054708900 34.1911257900 5.1422382631 0.2092920314 0.6441136974 689.6300000000 
0.3710526316 10.3270480314 39.8102856015 5.2715928567 0.2240363322 0.6734634078 696.5935852444 0.3710526316 9.4591728900 36.3620445800 5.2163949696 0.2190365014 0.6657158761 687.7700000000 
0.3968421053 12.6530364735 50.1998706530 5.3205904173 0.2340344823 0.6898521651 699.8059598354 0.3968421053 11.3079470000 45.5639118100 5.2691217862 0.2290785081 0.6827219870 689.6000000000 
0.4226315789 9.8904831595 52.7623330565 5.3902649308 0.2460133929 0.7044879434 702.7807055993 0.4226315789 9.1642397400 48.5171940500 5.3343993514 0.2417493176 0.6984972707 694.0300000000 
0.4484210526 12.6972551404 66.8571787742 5.4842851950 0.2625279542 0.7258412670 709.5264908376 0.4484210526 11.4100533300 61.2469226800 5.4314471838 0.2573037304 0.7196060292 699.1400000000 
0.4742105263 9.6480940803 70.3026281545 5.5672162182 0.2737378615 0.7449534124 709.7848369890 0.4742105263 8.9959644800 63.9942565300 5.5021139631 0.2671993476 0.7376270032 699.8000000000 
0.5000000000 12.7145904226 88.3210820916 5.6866458961 0.2912194210 0.7642468812 716.1008762670 0.5000000000 11.4405101100 80.7666803200 5.6277718704 0.2847707990 0.7575917451 705.6100000000 
0.5000000000 10.1664297974 73.2122785484 5.5688978447 0.2783221769 0.7509366089 695.1191237330               
0.4742105263 8.3438348797 57.6858849055 5.4370117080 0.2606608337 0.7303005940 689.8151630110               
0.4484210526 10.1228515196 55.6366665858 5.3786091726 0.2520795065 0.7133707913 688.7535091624               
0.4226315789 8.4379963205 44.2720550435 5.2785337720 0.2374852423 0.6925065981 685.2792944007               
0.3968421053 9.9628575265 40.9279529670 5.2176531550 0.2241225338 0.6755918089 679.3940401646               
0.3710526316 8.5912977486 32.9138035585 5.1611970824 0.2140366707 0.6579683445 678.9464147556               
0.3452631579 9.8957499658 30.7622937085 5.0898193588 0.2052957733 0.6364612575 681.5462777351               
0.3194736842 8.7814307158 24.7733266480 5.0382524957 0.1928552459 0.6083333554 674.0085944692               
0.2936842105 10.1807508949 21.7896997906 5.0041426366 0.1841416446 0.5789445865 673.1979644376               
0.2678947368 8.8142681704 16.7403179799 4.9720172957 0.1737258833 0.5429785916 669.0150162588               
0.2421052632 10.1238195943 14.3866478933 4.9475634219 0.1632328584 0.5117884549 667.4790025367               
0.2163157895 8.7674515257 10.7975774585 4.9182616952 0.1527749494 0.4738082263 666.7153009251               
0.1905263158 10.2778010299 8.7626311853 4.9049639982 0.1433579216 0.4304451521 666.0229860571               
0.1647368421 9.1090827396 6.4031238013 4.8760197285 0.1324060396 0.3835546037 664.7473006038               
0.1389473684 10.0744079928 4.5993913080 4.8773597237 0.1227627319 0.3256959488 660.9780349117               
0.1131578947 9.0774295366 3.2336526248 4.8707035119 0.1113947826 0.2659620895 661.1655243309               
0.0873684211 10.2200102475 2.4375475780 4.8449321392 0.1009659173 0.2072405391 664.9806164099               
0.0615789474 10.1571236380 1.5752547669 4.8318522055 0.0900518932 0.1426101096 664.0659004623               
0.0357894737 10.3294145063 1.1558557931 4.9279858599 0.0823578967 0.0817807752 666.3690481052               
0.0100000000 9.7998820037 0.7305159470 5.1297242127 0.0740633195 0.0227981098 672.7240572019               
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            


==> plots/pts_examples.txt <==
Ns_long t_update_error_10 t_pred_error_10 nllMeans_error_10 error_error_10 t_update_error_100 t_pred_error_100 nllMeans_error_100 error_error_100 t_update_error_500 t_pred_error_500 nllMeans_error_500 error_error_500 Ns t_update_mean_10 t_pred_mean_10 nllMeans_mean_10 error_mean_10 t_update_mean_100 t_pred_mean_100 nllMeans_mean_100 error_mean_100 t_update_mean_500 t_pred_mean_500 nllMeans_mean_500 error_mean_500 
1.0000000000 0.0011568301 0.0000615715 33.0882414736 1.1179390707 0.0002757235 0.0000771972 30.4600681659 0.9777564531 0.0005791846 0.0000776526 30.4600681659 0.9777564531 1.0000000000 0.0003865006 0.0000487989 32.9789961353 1.1088348536 0.0001544318 0.0000653170 30.4600681659 0.9777564531 0.0002028038 0.0000674229 30.4600681659 0.9777564531 
548.0000000000 0.0001255322 0.0000639467 25.6786604669 0.8491806174 0.0002166320 0.0000851249 23.3694047031 0.7550311537 0.0024525506 0.0003560827 23.0430190803 0.6831945969 100.0000000000 0.0000998159 0.0000598309 25.1958923854 0.8315332142 0.0001495848 0.0000760239 23.1397532769 0.7433184388 0.0019648278 0.0002953222 22.8986348354 0.6802672762 
997.0000000000 0.0001013593 0.0000687362 25.9636095367 0.8486011161 0.0001371680 0.0000888691 23.8620397371 0.7355526373 0.0030198828 0.0006534149 23.4237679225 0.6839852393 548.0000000000 0.0000936023 0.0000647013 25.4929198813 0.8312261446 0.0001266015 0.0000818512 23.3753220948 0.7244476850 0.0024214189 0.0005346086 23.2942912469 0.6802371526 
1445.0000000000 0.0001145749 0.0000727530 24.8867861374 0.8087512405 0.0001564379 0.0000952744 22.1875942290 0.6719212972 0.0037225608 0.0008399564 21.1200764853 0.6234869914 997.0000000000 0.0000987705 0.0000683724 24.5067751616 0.7939375320 0.0001352141 0.0000881491 21.7438548454 0.6603843722 0.0029850792 0.0006926420 20.9971604162 0.6199367268 
1893.0000000000 0.0001038818 0.0000730806 24.6073437139 0.7952590536 0.0001403370 0.0000973361 22.0021902612 0.6591369711 0.0031575852 0.0008372491 20.9735745242 0.6077039585 1445.0000000000 0.0000968567 0.0000696190 24.2343687757 0.7808633882 0.0001297026 0.0000902978 21.8119243038 0.6523547473 0.0026103226 0.0006977531 20.8888531169 0.6054726318 
2342.0000000000 0.0001020243 0.0000748014 25.1808066643 0.8086588169 0.0001386011 0.0001028121 22.5025320105 0.6689889734 0.0033147338 0.0009691075 21.4548476309 0.6150930049 1893.0000000000 0.0000967696 0.0000714045 24.7250342082 0.7938890592 0.0001285806 0.0000949615 22.3066168420 0.6621883744 0.0027628123 0.0008228873 21.3646283939 0.6124869845 
2790.0000000000 0.0001029423 0.0000764630 25.7560767334 0.8305814273 0.0001432167 0.0001050445 23.2176224291 0.6958668338 0.0032042212 0.0008000627 21.8291545091 0.6259738116 2342.0000000000 0.0000962888 0.0000727432 25.2797147997 0.8146099513 0.0001317755 0.0000968774 22.7698579760 0.6847045095 0.0026689552 0.0006785646 21.7227032526 0.6231633726 
3238.0000000000 0.0001022221 0.0000777366 25.3530166778 0.8132744181 0.0001400447 0.0001056254 22.8794314293 0.6842298504 0.0029301755 0.0008503725 22.0634912842 0.6246259401 2790.0000000000 0.0000944616 0.0000737481 24.9238467575 0.7983761622 0.0001293005 0.0000975349 22.4425333404 0.6735911179 0.0024522348 0.0007025032 21.9373041352 0.6219680839 
3687.0000000000 0.0001024543 0.0000782976 25.5073506757 0.8151781874 0.0001423391 0.0001071827 22.8678207538 0.6837584830 0.0029408016 0.0008690150 22.1587104534 0.6266061091 3238.0000000000 0.0000974696 0.0000746420 25.0616898774 0.7999227658 0.0001320200 0.0000995254 22.4437359606 0.6736568882 0.0024198838 0.0007380522 22.0285906045 0.6240333667 
4135.0000000000 0.0001026660 0.0000798468 26.0465470072 0.8310361255 0.0001370100 0.0001112526 23.6376713529 0.7025008450 0.0032832606 0.0010112790 22.8224125768 0.6441278016 3687.0000000000 0.0000971615 0.0000758348 25.5923924920 0.8157111345 0.0001272436 0.0001031673 23.2525846536 0.6935557155 0.0027905386 0.0008637618 22.6937206576 0.6415623966 
4583.0000000000 0.0001037241 0.0000806623 25.1757565080 0.8042489723 0.0001459000 0.0001137442 23.0318307365 0.6859334206 0.0038937456 0.0011115640 22.3939970662 0.6320465751 4135.0000000000 0.0000983278 0.0000766226 24.7950582482 0.7917286118 0.0001351157 0.0001050479 22.7035383439 0.6775567703 0.0032582505 0.0009422909 22.2764384507 0.6294805062 
5032.0000000000 0.0001018673 0.0000827106 24.5218179425 0.7829485487 0.0001495527 0.0001133835 22.3009118068 0.6657627419 0.0037755352 0.0010840883 21.9943059863 0.6159914068 4583.0000000000 0.0000964271 0.0000780343 24.1558945385 0.7712667768 0.0001371375 0.0001054027 22.0305917040 0.6579858586 0.0031904424 0.0009062775 21.8809504221 0.6130684020 
5480.0000000000 0.0001038159 0.0000835856 24.4486008574 0.7807515341 0.0001451083 0.0001122268 22.2512025053 0.6647807463 0.0029946052 0.0010807787 22.0381272060 0.6155026425 5032.0000000000 0.0000974676 0.0000790907 24.0610545503 0.7677916284 0.0001346290 0.0001040323 22.0125546535 0.6574585384 0.0024573255 0.0009262824 21.9231811800 0.6124949945 
5928.0000000000 0.0001063894 0.0000846875 24.1501035528 0.7719733591 0.0001433402 0.0001130528 21.9929226249 0.6574532539 0.0028020609 0.0008747962 21.7601806223 0.6097342084 5480.0000000000 0.0001000232 0.0000799721 23.7914829711 0.7596383521 0.0001336603 0.0001050865 21.7733722368 0.6506948752 0.0023205194 0.0007448393 21.6501754226 0.6069160215 
6377.0000000000 0.0001161687 0.0000883982 23.2161679845 0.7393209712 0.0001390598 0.0001160912 21.1391940008 0.6308984169 0.0026532259 0.0008443082 20.7177766954 0.5852095742 5928.0000000000 0.0001026283 0.0000826682 22.8764718722 0.7288634934 0.0001291363 0.0001081608 20.9424747635 0.6247481549 0.0021662619 0.0007027726 20.5989182060 0.5823701688 
6825.0000000000 0.0001074685 0.0000892644 23.0550292699 0.7329313243 0.0001437297 0.0001189069 21.0120523512 0.6270300413 0.0029632000 0.0009415721 20.7818349463 0.5834840530 6377.0000000000 0.0001002509 0.0000839575 22.7352337348 0.7230616398 0.0001341933 0.0001109682 20.8075951076 0.6205755323 0.0024167902 0.0007863576 20.6511841517 0.5802525846 
7273.0000000000 0.0001069960 0.0000890855 22.6009261488 0.7186109813 0.0001422810 0.0001219148 20.9003588665 0.6215537692 0.0035512749 0.0009621631 20.7090473579 0.5818911467 6825.0000000000 0.0001009094 0.0000846399 22.2655034506 0.7079037603 0.0001330610 0.0001135622 20.6984860076 0.6153360444 0.0029764609 0.0008200962 20.5744661454 0.5787311753 
7721.0000000000 0.0001068769 0.0000894083 22.5324213522 0.7160537647 0.0001462260 0.0001234279 20.8857893551 0.6216169494 0.0034606955 0.0010160405 20.7331640843 0.5823837027 7273.0000000000 0.0001008352 0.0000850147 22.1935533163 0.7055228163 0.0001362626 0.0001151518 20.6793851350 0.6150697931 0.0029094975 0.0008619933 20.5987291267 0.5792765007 
8170.0000000000 0.0001040907 0.0000902621 22.4521872572 0.7140087583 0.0001407469 0.0001250014 20.8708668655 0.6215110709 0.0029062054 0.0010746162 20.6324470452 0.5790859525 7721.0000000000 0.0000983391 0.0000859816 22.1201009118 0.7038254736 0.0001307494 0.0001159022 20.6388684503 0.6145486952 0.0023991994 0.0009053892 20.4835473583 0.5755998350 
8618.0000000000 0.0001075347 0.0000911982 22.3608411492 0.7115931775 0.0001453867 0.0001262124 20.8325323211 0.6212608240 0.0033804497 0.0010927853 20.5456159015 0.5776927959 8170.0000000000 0.0001017076 0.0000870218 22.0337580208 0.7017205280 0.0001345842 0.0001175343 20.5943340727 0.6140080809 0.0028230351 0.0009198256 20.3891158164 0.5740892443 
9066.0000000000 0.0001035101 0.0000912330 22.2395113668 0.7088597318 0.0001410995 0.0001278936 20.6726934215 0.6177982305 0.0032830244 0.0011368830 20.4749452800 0.5770965422 8618.0000000000 0.0000984312 0.0000873589 21.8883809906 0.6980656949 0.0001308025 0.0001190990 20.4288654186 0.6107247339 0.0027344764 0.0009610561 20.3141363062 0.5730442573 
9515.0000000000 0.0001047248 0.0000921952 22.2087707482 0.7110101792 0.0001428456 0.0001290494 20.6570446173 0.6173404410 0.0032620264 0.0010929539 20.4423381999 0.5790062465 9066.0000000000 0.0000994876 0.0000880256 21.8524248478 0.6993646303 0.0001327323 0.0001200121 20.4065553210 0.6100849949 0.0027009878 0.0009231625 20.2668704565 0.5746925653 
9963.0000000000 0.0001041216 0.0000929915 22.0437322280 0.7054330938 0.0001411268 0.0001298452 20.6102629144 0.6152975237 0.0033972861 0.0010971702 20.3923878368 0.5762329962 9515.0000000000 0.0000991649 0.0000887735 21.6814581032 0.6938823604 0.0001312928 0.0001216314 20.3805847877 0.6081904305 0.0028100461 0.0009293179 20.2138768086 0.5717628101 
10411.0000000000 0.0001061611 0.0000933453 21.8780306826 0.6998752753 0.0001462325 0.0001306717 20.5351056184 0.6138147064 0.0034885694 0.0011212210 20.3876817435 0.5757996677 9963.0000000000 0.0001008508 0.0000891544 21.5174393388 0.6885571210 0.0001355232 0.0001221012 20.3072725193 0.6063848952 0.0028417872 0.0009542811 20.2056298961 0.5712713385 
10860.0000000000 0.0001043688 0.0000937698 21.8813752550 0.7002876047 0.0001415272 0.0001318131 20.4253486915 0.6131177253 0.0035156914 0.0011553931 20.3514596959 0.5744331757 10411.0000000000 0.0000992817 0.0000896313 21.5139504780 0.6887287616 0.0001321578 0.0001229952 20.1954490638 0.6052970129 0.0029150038 0.0009800724 20.1609774154 0.5697375987 
11308.0000000000 0.0001052084 0.0000946796 21.8823172625 0.7012793161 0.0001445503 0.0001346397 20.4413842886 0.6136703742 0.0037337149 0.0011966257 20.4144474903 0.5756739740 10860.0000000000 0.0001002369 0.0000904652 21.5252955623 0.6895978816 0.0001347037 0.0001253772 20.2138521059 0.6058624276 0.0030966717 0.0010123458 20.2305128599 0.5711874985 
11756.0000000000 0.0001056773 0.0000952157 21.8484693835 0.7009460618 0.0001471914 0.0001360410 20.3499623023 0.6123135230 0.0034269247 0.0012055596 20.3295938866 0.5727992304 11308.0000000000 0.0001008403 0.0000909118 21.4903930219 0.6891087108 0.0001364261 0.0001265364 20.1229791814 0.6042243471 0.0028302194 0.0010203545 20.1163374479 0.5685857432 
12205.0000000000 0.0001078389 0.0000954696 21.7991014885 0.6990640279 0.0001492435 0.0001362643 20.2827381349 0.6120074597 0.0032057947 0.0012154283 20.2908230480 0.5716925454 11756.0000000000 0.0001022461 0.0000910610 21.4228939573 0.6867705925 0.0001382316 0.0001268487 20.0542002883 0.6038149269 0.0026623676 0.0010214876 20.0558893265 0.5676886965 
12653.0000000000 0.0001053474 0.0000956768 21.7407493446 0.6963785791 0.0001433404 0.0001370543 20.2743136706 0.6116928446 0.0031458593 0.0012290535 20.2417658305 0.5695741121 12205.0000000000 0.0001001051 0.0000914816 21.3794712922 0.6848470698 0.0001334394 0.0001278528 20.0415140671 0.6034467011 0.0026221533 0.0010359218 20.0053579942 0.5657504289 
13101.0000000000 0.0001077774 0.0000964778 21.6574795349 0.6933534957 0.0001459098 0.0001385666 20.2369033484 0.6101946849 0.0030826724 0.0012414814 20.2495386104 0.5699786637 12653.0000000000 0.0001021223 0.0000919558 21.3046251602 0.6818885938 0.0001361291 0.0001290609 20.0068119879 0.6020903747 0.0025389332 0.0010540387 20.0159660441 0.5660343409 
13550.0000000000 0.0001061423 0.0000969420 21.6708610144 0.6945610811 0.0001460915 0.0001391482 20.1847686381 0.6096828100 0.0032395159 0.0012695508 20.1937353000 0.5694922986 13101.0000000000 0.0001007608 0.0000923528 21.3035120237 0.6824721298 0.0001351367 0.0001301812 19.9514446866 0.6016198940 0.0026845081 0.0010720337 19.9575862773 0.5652077353 
13998.0000000000 0.0001073251 0.0000977979 21.6429012108 0.6933803909 0.0001461748 0.0001408347 20.2038629451 0.6100732837 0.0030423904 0.0012547855 20.2438697030 0.5707459810 13550.0000000000 0.0001015944 0.0000929901 21.2775921044 0.6814769723 0.0001365931 0.0001311096 19.9681041156 0.6020229628 0.0025085016 0.0010661949 20.0165590346 0.5663677288 
14446.0000000000 0.0001063496 0.0000975995 21.6580026965 0.6939045394 0.0001461228 0.0001416042 20.1542810616 0.6099028987 0.0031318484 0.0012416411 20.1397239172 0.5699329627 13998.0000000000 0.0001006416 0.0000930956 21.2809507963 0.6816633060 0.0001356041 0.0001314492 19.9073271514 0.6016062122 0.0026091817 0.0010611497 19.9277422151 0.5656832478 
14895.0000000000 0.0001077916 0.0000974818 21.6131537576 0.6914875280 0.0001483250 0.0001435648 20.1043651375 0.6096046646 0.0032244301 0.0012675898 20.0773937290 0.5688732151 14446.0000000000 0.0001022414 0.0000932197 21.2400964686 0.6798247904 0.0001376314 0.0001326112 19.8695691090 0.6015058517 0.0026695991 0.0010833343 19.8651533198 0.5651317800 
15343.0000000000 0.0001064055 0.0000981039 21.5442391503 0.6889164214 0.0001490882 0.0001430067 20.0637667858 0.6089625963 0.0032675622 0.0012891837 19.9695413300 0.5659144631 14895.0000000000 0.0001010085 0.0000935096 21.1809567028 0.6774334864 0.0001373312 0.0001324425 19.8292492149 0.6006525372 0.0027296751 0.0010997346 19.7767923751 0.5624740587 
15791.0000000000 0.0001047052 0.0000995466 19.5650252091 0.6232095029 0.0001430768 0.0001450755 17.1719885120 0.5167604910 0.0030748794 0.0012095248 16.5358762943 0.4731704991 15343.0000000000 0.0001003850 0.0000952105 19.2682347063 0.6132744668 0.0001325358 0.0001344584 17.0142761922 0.5110394131 0.0025480352 0.0010162487 16.4279804599 0.4702929848 
16240.0000000000 0.0001053846 0.0001008469 18.7359318234 0.5939166074 0.0001421656 0.0001460620 16.6418124424 0.4952635466 0.0024973589 0.0012575823 15.9136090253 0.4493578638 15791.0000000000 0.0001005758 0.0000963332 18.5235531893 0.5861704135 0.0001311493 0.0001361816 16.4655699035 0.4899159777 0.0019750282 0.0010683150 15.7999771722 0.4468299461 
16688.0000000000 0.0001054810 0.0001016066 18.4268464584 0.5815080061 0.0001408219 0.0001475699 16.4683726547 0.4867249908 0.0031894379 0.0013793109 15.7661634068 0.4415289359 16240.0000000000 0.0001008429 0.0000971243 18.2266275617 0.5744414538 0.0001313946 0.0001378043 16.3014023787 0.4825884182 0.0026267076 0.0011657246 15.6359940062 0.4387972173 
17136.0000000000 0.0001076297 0.0001025157 18.1353596754 0.5708312565 0.0001422385 0.0001490527 16.3773421657 0.4824516952 0.0038396503 0.0014060152 15.9641596507 0.4435937347 16688.0000000000 0.0001017382 0.0000979206 17.9464163098 0.5641255479 0.0001325573 0.0001390014 16.1877275574 0.4780588017 0.0031851753 0.0011888762 15.8024172062 0.4407160953 
17585.0000000000 0.0001102890 0.0001038644 18.0163943640 0.5648579895 0.0001437370 0.0001516476 16.3187417656 0.4782500896 0.0033977283 0.0013889515 15.8904837789 0.4412971653 17136.0000000000 0.0001027084 0.0000989820 17.8320195229 0.5584458940 0.0001337338 0.0001412412 16.1383405459 0.4742179308 0.0027974701 0.0011702913 15.7091995504 0.4383988257 
18033.0000000000 0.0001101341 0.0001060999 18.0208476317 0.5617049809 0.0001451668 0.0001541628 16.2852078338 0.4748067859 0.0028931937 0.0013921391 15.7043956549 0.4345021748 17585.0000000000 0.0001046210 0.0001006762 17.8480030369 0.5558897697 0.0001354525 0.0001429588 16.1158186341 0.4710400756 0.0023484359 0.0011803892 15.5469139591 0.4318777797 
18481.0000000000 0.0001113178 0.0001066274 18.0820501775 0.5629831844 0.0001461238 0.0001547391 16.3472169280 0.4756026272 0.0030017008 0.0014727903 15.7497662304 0.4346795008 18033.0000000000 0.0001058914 0.0001016295 17.9120526018 0.5571836736 0.0001355033 0.0001432939 16.1772001480 0.4718863520 0.0024552508 0.0012457396 15.5993764336 0.4318885032 
18930.0000000000 0.0001110754 0.0001070637 18.0942110356 0.5628451102 0.0001459413 0.0001565486 16.4013498520 0.4767891619 0.0034659889 0.0015138005 15.7571732093 0.4332387998 18481.0000000000 0.0001059256 0.0001021861 17.9343533399 0.5571079296 0.0001342572 0.0001449941 16.2303491981 0.4729105739 0.0028993849 0.0012913518 15.6175057477 0.4305123890 
19378.0000000000 0.0001122875 0.0001076282 18.1306297822 0.5623007006 0.0001458595 0.0001573353 16.4469474060 0.4775774501 0.0038450113 0.0015321925 15.7273473395 0.4331000280 18930.0000000000 0.0001062470 0.0001027987 17.9636998612 0.5567568798 0.0001357716 0.0001461390 16.2702893191 0.4737072763 0.0031986776 0.0013034255 15.5981051012 0.4303854666 
19826.0000000000 0.0001094188 0.0001081194 18.1132898072 0.5618366269 0.0001430715 0.0001581018 16.4427191755 0.4770849693 0.0032648728 0.0015285705 15.6926210005 0.4322817994 19378.0000000000 0.0001037099 0.0001030609 17.9478706424 0.5562090982 0.0001327993 0.0001464387 16.2620576811 0.4732495837 0.0027308984 0.0013022378 15.5619593145 0.4295803923 
20275.0000000000 0.0001078860 0.0001079577 18.0586230082 0.5597511261 0.0001429861 0.0001591640 16.4054695309 0.4754690258 0.0032681069 0.0015768751 15.6650331289 0.4311171231 19826.0000000000 0.0001026963 0.0001031369 17.8900472878 0.5540256920 0.0001324392 0.0001476002 16.2178035101 0.4714777340 0.0026727102 0.0013348671 15.5285093670 0.4281384687 
20723.0000000000 0.0001076060 0.0001069565 17.9968876459 0.5570003705 0.0001442005 0.0001599821 16.3579834465 0.4735512027 0.0035811386 0.0015397062 15.6649422603 0.4305994598 20275.0000000000 0.0001030051 0.0001027796 17.8334324076 0.5516175759 0.0001339488 0.0001484709 16.1754214735 0.4696499182 0.0029636172 0.0013088119 15.5287643881 0.4278036731 
21171.0000000000 0.0001064060 0.0001078683 17.4332149702 0.5355588441 0.0001445358 0.0001597765 15.7111654853 0.4498080488 0.0035073246 0.0015115012 14.8783393699 0.4026547064 20723.0000000000 0.0001007114 0.0001034618 17.2745412568 0.5303588662 0.0001334835 0.0001486575 15.5271261983 0.4452096095 0.0029008352 0.0012770225 14.7577906139 0.3996500194 
21620.0000000000 0.0001062222 0.0001085724 16.9948764677 0.5193557993 0.0001441119 0.0001608755 15.3285393659 0.4363374823 0.0034341166 0.0015223458 14.4794475020 0.3867700811 21171.0000000000 0.0001012744 0.0001039858 16.8403865486 0.5142888867 0.0001343982 0.0001494655 15.1386584019 0.4314975909 0.0027881832 0.0012805733 14.3483974731 0.3842395199 
22068.0000000000 0.0001104113 0.0001081916 16.8511413938 0.5135084897 0.0001431774 0.0001613518 15.2527115083 0.4324226794 0.0033640141 0.0015230278 14.3917051449 0.3833546315 21620.0000000000 0.0001037248 0.0001039080 16.7012458181 0.5087002565 0.0001327277 0.0001499153 15.0746752132 0.4285608685 0.0027253000 0.0012835900 14.2502620771 0.3807582941 
22516.0000000000 0.0001090013 0.0001076900 16.7660645956 0.5103468057 0.0001469152 0.0001626310 15.2060473052 0.4301284574 0.0032841490 0.0015149978 14.3476403356 0.3815077698 22068.0000000000 0.0001028601 0.0001038621 16.6164024315 0.5055393041 0.0001352840 0.0001506655 15.0239681293 0.4262885233 0.0027393816 0.0012844555 14.2027572385 0.3788883974 
22964.0000000000 0.0001069808 0.0001082534 16.6994037460 0.5075270706 0.0001464337 0.0001633963 15.1640337870 0.4283798512 0.0031473528 0.0015382125 14.2942797540 0.3792864514 22516.0000000000 0.0001027000 0.0001041197 16.5498882685 0.5029248529 0.0001352669 0.0001514870 14.9861276323 0.4245443829 0.0025981595 0.0013087650 14.1515730823 0.3765642730 
23413.0000000000 0.0001075438 0.0001082426 16.6597885214 0.5060039671 0.0001472997 0.0001639350 15.1372806978 0.4273938556 0.0032225405 0.0015436101 14.2588313844 0.3778327098 22964.0000000000 0.0001030919 0.0001042092 16.5115233750 0.5014247227 0.0001351849 0.0001519619 14.9626654517 0.4236418016 0.0026938381 0.0013105877 14.1160145736 0.3751226634 
23861.0000000000 0.0001077158 0.0001089464 14.6355844730 0.4365153112 0.0001442972 0.0001638428 12.3665606586 0.3331177602 0.0032375767 0.0015276395 11.3374548105 0.2775929739 23413.0000000000 0.0001016950 0.0001045817 14.4416135290 0.4298900604 0.0001338572 0.0001523911 12.1597484767 0.3270085579 0.0026893888 0.0013021172 11.1959911633 0.2739516512 
24309.0000000000 0.0001052182 0.0001094181 12.8393856630 0.3713819169 0.0001447637 0.0001643041 10.4184676036 0.2640031786 0.0033689155 0.0015524196 9.5779040012 0.2173876114 23861.0000000000 0.0001002891 0.0001050497 12.6295452382 0.3639077275 0.0001335480 0.0001526286 10.2253177173 0.2584757895 0.0028130565 0.0013083618 9.4426377900 0.2141093344 
24758.0000000000 0.0001045117 0.0001091100 11.7671388824 0.3302518263 0.0001460321 0.0001636874 9.5991465028 0.2319997502 0.0032617077 0.0015366649 8.9453956541 0.1955098750 24309.0000000000 0.0001005992 0.0001049462 11.5662095580 0.3233051962 0.0001351811 0.0001522900 9.4259947337 0.2280815355 0.0026991792 0.0013036601 8.8156908918 0.1927325778 
25206.0000000000 0.0001055552 0.0001089127 11.0649025805 0.3036630217 0.0001448682 0.0001640156 9.2293913944 0.2190905135 0.0033554795 0.0015318279 8.6308101763 0.1835810335 24758.0000000000 0.0001011058 0.0001048383 10.8812319636 0.2972740972 0.0001349980 0.0001527847 9.0649819823 0.2157698031 0.0027373814 0.0013029090 8.5013677390 0.1811060580 
25654.0000000000 0.0001012715 0.0001098521 10.7852654913 0.2885036665 0.0001477142 0.0001645284 8.9569265792 0.2091036626 0.0029762145 0.0015501403 8.3386641854 0.1754353971 25206.0000000000 0.0000926558 0.0001056614 10.6231682986 0.2829797919 0.0001369508 0.0001534922 8.8534760455 0.2062636419 0.0024410569 0.0013088219 8.2415142283 0.1735115059 
26103.0000000000 0.0000622175 0.0001101326 10.4420512665 0.2765278787 0.0001482708 0.0001669993 8.5239065605 0.1968582458 0.0031270065 0.0015675965 7.7503395003 0.1625267044 25654.0000000000 0.0000570536 0.0001056481 10.2792489201 0.2711988868 0.0001381209 0.0001553802 8.4288037237 0.1939682474 0.0025727092 0.0013266608 7.6848313223 0.1606585425 
26551.0000000000 0.0000444209 0.0001103774 10.3650463750 0.2736408180 0.0001486751 0.0001697655 8.4274744008 0.1942858995 0.0033168806 0.0016246222 7.5802493383 0.1576606043 26103.0000000000 0.0000414202 0.0001059514 10.2083448514 0.2684177521 0.0001386225 0.0001581374 8.3400043660 0.1913616563 0.0027551031 0.0013704963 7.5240076080 0.1558246356 
26999.0000000000 0.0000413267 0.0001097349 10.2740586911 0.2700192638 0.0001496368 0.0001734207 8.2931740858 0.1901164613 0.0037031702 0.0016406628 7.3726517471 0.1519481860 26551.0000000000 0.0000384289 0.0001056370 10.1134232472 0.2647906256 0.0001390163 0.0001611220 8.2020530162 0.1870915514 0.0030978108 0.0013858782 7.3146392697 0.1500988187 
27448.0000000000 0.0000433732 0.0001096639 10.0777290635 0.2637545202 0.0001496599 0.0001760896 7.9466833476 0.1808726013 0.0032652306 0.0016345654 7.0452191141 0.1443797230 26999.0000000000 0.0000406873 0.0001055469 9.9153727049 0.2584414530 0.0001394460 0.0001636641 7.8500714027 0.1778549116 0.0027134318 0.0013754463 6.9920320553 0.1426321509 
27896.0000000000 0.0000402845 0.0001101845 9.9240346431 0.2586432683 0.0001496794 0.0001798225 7.8131720914 0.1759770617 0.0035313437 0.0016625335 6.9011142699 0.1400546577 27448.0000000000 0.0000375250 0.0001059628 9.7623625289 0.2533085817 0.0001393234 0.0001666973 7.7183132350 0.1730999891 0.0029212064 0.0013935694 6.8485077220 0.1382591107 
28344.0000000000 0.0000448991 0.0001106907 9.7533482233 0.2523090810 0.0001494679 0.0001816790 7.5949892904 0.1689024946 0.0032549450 0.0016792267 6.7448929758 0.1350471294 27896.0000000000 0.0000420763 0.0001061734 9.5822764171 0.2466363512 0.0001392850 0.0001680429 7.5056259390 0.1661153312 0.0026925982 0.0014015993 6.6919894104 0.1333455483 
28793.0000000000 0.0000393363 0.0001096049 9.6372426083 0.2485343634 0.0001511206 0.0001839396 7.4226495183 0.1641552635 0.0033795827 0.0016287437 6.6168929193 0.1318767531 28344.0000000000 0.0000363371 0.0001055250 9.4709147665 0.2427287797 0.0001399186 0.0001693714 7.3362134721 0.1613825668 0.0027611574 0.0013800727 6.5657690034 0.1301697032 
29241.0000000000 0.0000339213 0.0001098456 9.5964617804 0.2469306333 0.0001520842 0.0001838885 7.3830946462 0.1626792726 0.0032794103 0.0016796876 6.5686958810 0.1306640720 28793.0000000000 0.0000314871 0.0001056474 9.4311171620 0.2412337161 0.0001399135 0.0001701823 7.2990753658 0.1599414826 0.0027086288 0.0014031715 6.5216238471 0.1290575404 
29689.0000000000 0.0000347332 0.0001099135 9.5763069492 0.2461518859 0.0001515631 0.0001850735 7.3414920110 0.1616082537 0.0033566021 0.0016819825 6.5210435031 0.1294238561 29241.0000000000 0.0000318781 0.0001057932 9.4107966356 0.2404230654 0.0001404015 0.0001714073 7.2600188728 0.1588462605 0.0027627036 0.0014095999 6.4755932282 0.1277691233 
30138.0000000000 0.0000358507 0.0001099975 9.5593532600 0.2455799917 0.0001526637 0.0001857758 7.3409280625 0.1614073690 0.0033593644 0.0016991888 6.5346933965 0.1295613956 29689.0000000000 0.0000335058 0.0001056849 9.3933624279 0.2398376796 0.0001414114 0.0001726016 7.2610359306 0.1586750146 0.0027566117 0.0014302833 6.4888002217 0.1279482225 
30586.0000000000 0.0000337609 0.0001100726 9.5138974392 0.2439838442 0.0001519633 0.0001850718 7.2868817344 0.1597692021 0.0032045978 0.0016919782 6.5177457541 0.1287245429 30138.0000000000 0.0000312750 0.0001058958 9.3470597620 0.2382733298 0.0001408093 0.0001725304 7.2076617439 0.1570962494 0.0026143418 0.0014246921 6.4697643072 0.1271899241 
31034.0000000000 0.0000354219 0.0001098500 9.4045525617 0.2404447201 0.0001521612 0.0001861018 7.1487956845 0.1556220767 0.0032418779 0.0017578382 6.4446043724 0.1262784471 30586.0000000000 0.0000335188 0.0001057140 9.2369950057 0.2347387154 0.0001402479 0.0001729589 7.0873673449 0.1533630956 0.0026691624 0.0014677348 6.3979364108 0.1248091697 
31483.0000000000 0.0000301354 0.0001102116 9.3991879127 0.2402055375 0.0001494465 0.0001871670 7.1453057106 0.1552222197 0.0032303627 0.0017680105 6.4324863626 0.1258530120 31034.0000000000 0.0000276069 0.0001058315 9.2316416825 0.2344966103 0.0001386936 0.0001739167 7.0808264467 0.1529422259 0.0026134434 0.0014807097 6.3868797475 0.1244000507 
31931.0000000000 0.0000335451 0.0001106135 9.3564793035 0.2385019712 0.0001496266 0.0001885711 7.0928947172 0.1537348993 0.0033063776 0.0018028287 6.3831691171 0.1246093624 31483.0000000000 0.0000309045 0.0001061067 9.1899053672 0.2328901905 0.0001387028 0.0001751143 7.0283996804 0.1514727045 0.0026876510 0.0015005044 6.3385509469 0.1231955421 
32379.0000000000 0.0000317003 0.0001104399 9.3163172791 0.2370280077 0.0001502763 0.0001914648 7.0071002448 0.1513079339 0.0032041751 0.0017970068 6.3050278451 0.1224673335 31931.0000000000 0.0000292210 0.0001059519 9.1510233592 0.2313432735 0.0001398216 0.0001769748 6.9426994640 0.1491162576 0.0026139609 0.0014981721 6.2605085024 0.1209738453 
32828.0000000000 0.0000339104 0.0001105745 9.2621686204 0.2351180981 0.0001513281 0.0001914343 6.9435065063 0.1494916259 0.0032426144 0.0017993585 6.2718832611 0.1217185107 32379.0000000000 0.0000313671 0.0001059957 9.0966449015 0.2294328555 0.0001401749 0.0001775781 6.8799613148 0.1473195845 0.0026278584 0.0015035829 6.2264259624 0.1201936718 
33276.0000000000 0.0000314901 0.0001109074 9.2513486979 0.2347204190 0.0001516051 0.0001924224 6.9102426158 0.1487861002 0.0032326287 0.0018126171 6.2511896166 0.1211873955 32828.0000000000 0.0000292086 0.0001061188 9.0863034683 0.2290445011 0.0001406189 0.0001784825 6.8481880877 0.1466423764 0.0026290414 0.0015178141 6.2044718292 0.1196952908 
33724.0000000000 0.0000339962 0.0001107678 9.2261495454 0.2338909283 0.0001531149 0.0001933975 6.8707855902 0.1478224360 0.0033028823 0.0018309777 6.2292013154 0.1206891399 33276.0000000000 0.0000317595 0.0001061779 9.0626015777 0.2282735186 0.0001422304 0.0001792215 6.8110945318 0.1456930437 0.0026653664 0.0015211425 6.1813965884 0.1191654467 
34173.0000000000 0.0000305342 0.0001100467 9.2200434514 0.2336806224 0.0001532627 0.0001965620 6.8424290911 0.1470583780 0.0032350945 0.0018112524 6.2025573360 0.1200016440 33724.0000000000 0.0000286244 0.0001058515 9.0561099888 0.2280478194 0.0001423848 0.0001812736 6.7824116444 0.1449421489 0.0026318252 0.0015153957 6.1564722681 0.1185020756 
34621.0000000000 0.0000308646 0.0001099936 9.2154884233 0.2335444472 0.0001543148 0.0001964107 6.8305557358 0.1468175836 0.0033312070 0.0018440244 6.1995763814 0.1197564178 34173.0000000000 0.0000288089 0.0001057792 9.0513741071 0.2279031752 0.0001432162 0.0001815523 6.7718580500 0.1447205104 0.0027136615 0.0015400914 6.1516814510 0.1182467941 
35069.0000000000 0.0000308721 0.0001103243 9.2050857208 0.2327438054 0.0001542190 0.0001992637 6.8080240620 0.1457347178 0.0032220903 0.0018349562 6.1952554108 0.1193126214 34621.0000000000 0.0000288054 0.0001059881 9.0404552480 0.2271134026 0.0001414563 0.0001832364 6.7508551323 0.1437327790 0.0026115490 0.0015313162 6.1468962548 0.1178020937 
35518.0000000000 0.0000611507 0.0001106113 8.7517807118 0.2153615654 0.0001499948 0.0001991669 6.0551736653 0.1210013397 0.0033012439 0.0018655823 5.2800543645 0.0912550493 35069.0000000000 0.0000582292 0.0001060164 8.5846983230 0.2099267342 0.0001390911 0.0001837550 5.9864462756 0.1183945051 0.0027253152 0.0015569351 5.2348912397 0.0897395574 
35966.0000000000 0.0000516580 0.0001107851 8.5568114939 0.2090137525 0.0001478778 0.0001991059 5.7488002868 0.1124855750 0.0033278913 0.0018837338 4.9966865071 0.0842531839 35518.0000000000 0.0000488587 0.0001062993 8.3756399640 0.2026958240 0.0001375815 0.0001839436 5.6825381469 0.1097573485 0.0027170135 0.0015552408 4.9555005077 0.0826115451 
36414.0000000000 0.0000491701 0.0001110084 8.4319553061 0.2050022297 0.0001526817 0.0001995205 5.6416858514 0.1094677386 0.0034770795 0.0018710989 4.8860162824 0.0812990128 35966.0000000000 0.0000458776 0.0001062736 8.2534360498 0.1987839093 0.0001405086 0.0001846441 5.5783969215 0.1067985167 0.0028158423 0.0015494827 4.8464656926 0.0797005312 
36863.0000000000 0.0000417950 0.0001109691 8.3998482979 0.2038490084 0.0001507255 0.0002006328 5.6355079195 0.1090762809 0.0036259215 0.0018903260 4.8792393735 0.0809068359 36414.0000000000 0.0000393528 0.0001063169 8.2220453649 0.1976550332 0.0001409229 0.0001848602 5.5730231043 0.1064888429 0.0029791114 0.0015723299 4.8410278382 0.0793656930 
37311.0000000000 0.0000407808 0.0001117772 8.3863055583 0.2032027275 0.0001526787 0.0002008653 5.6418805002 0.1089677842 0.0035550249 0.0018862911 4.8750514539 0.0806894956 36863.0000000000 0.0000382128 0.0001065111 8.2078897843 0.1970002116 0.0001407307 0.0001856178 5.5792576397 0.1063879514 0.0029490313 0.0015737735 4.8379420746 0.0791616902 
37759.0000000000 0.0000346944 0.0001114221 8.3751577443 0.2027625379 0.0001499454 0.0002014839 5.6490574292 0.1090743241 0.0035058907 0.0018744035 4.8807575582 0.0807171185 37311.0000000000 0.0000321751 0.0001063351 8.1974480724 0.1965609589 0.0001390193 0.0001859764 5.5847165656 0.1064661029 0.0028492742 0.0015710049 4.8428784150 0.0791932872 
38207.0000000000 0.0000393665 0.0001112395 8.3578527877 0.2020184568 0.0001498727 0.0002027911 5.6663591901 0.1091178704 0.0032933511 0.0018683343 4.9018862979 0.0808847204 37759.0000000000 0.0000371179 0.0001063164 8.1800757584 0.1957780217 0.0001393373 0.0001867276 5.6016626895 0.1064942279 0.0026774813 0.0015665932 4.8636841370 0.0793518444 
38656.0000000000 0.0000317925 0.0001111767 8.3451053998 0.2015150810 0.0001517241 0.0002029098 5.6660381664 0.1090164038 0.0033929825 0.0018664204 4.9074152639 0.0809698308 38207.0000000000 0.0000287711 0.0001062753 8.1669022400 0.1952602041 0.0001407939 0.0001870792 5.6024837558 0.1064107647 0.0027806539 0.0015487730 4.8691737195 0.0793984678 
39104.0000000000 0.0000310238 0.0001111276 8.3296416776 0.2009601188 0.0001515153 0.0002032000 5.6483137257 0.1085445584 0.0032578639 0.0018533532 4.8869078735 0.0805497904 38656.0000000000 0.0000290679 0.0001064308 8.1521845553 0.1947358672 0.0001401802 0.0001872354 5.5850668376 0.1059455993 0.0026720927 0.0015465892 4.8494633405 0.0789917893 
39552.0000000000 0.0000331196 0.0001107745 8.2478302237 0.1981483551 0.0001505647 0.0002036704 5.3519841023 0.1008084758 0.0032975951 0.0018605379 4.6758056930 0.0744614799 39104.0000000000 0.0000311604 0.0001061302 8.0759554325 0.1922624573 0.0001391860 0.0001877452 5.3063250788 0.0989254896 0.0026948384 0.0015488726 4.6417023655 0.0731664012 
40001.0000000000 0.0000295377 0.0001108278 8.2256689209 0.1974152544 0.0001505381 0.0002039937 5.2431618330 0.0980652026 0.0031378184 0.0018600606 4.6009107149 0.0727324098 39552.0000000000 0.0000277299 0.0001062135 8.0547981435 0.1915638194 0.0001393570 0.0001884972 5.1998508871 0.0963046676 0.0025812559 0.0015477168 4.5668574868 0.0714485960 
40449.0000000000 0.0000279862 0.0001111105 8.2160934599 0.1970735952 0.0001525334 0.0002042739 5.1935759869 0.0967966452 0.0034375890 0.0018854856 4.5604709092 0.0719185458 40001.0000000000 0.0000262981 0.0001062592 8.0449573991 0.1911866211 0.0001415259 0.0001892185 5.1513163912 0.0950555167 0.0027899576 0.0015549922 4.5270109915 0.0706186673 
40897.0000000000 0.0000296397 0.0001115818 8.1857181364 0.1960015974 0.0001510634 0.0002023686 5.1031518951 0.0940308352 0.0031837481 0.0018450667 4.4791469496 0.0697310827 40449.0000000000 0.0000271911 0.0001064243 8.0158623616 0.1901657353 0.0001408687 0.0001880543 5.0613615687 0.0924088453 0.0025698030 0.0015335895 4.4445944404 0.0683137218 
41346.0000000000 0.0000259507 0.0001110448 8.1809223963 0.1958623471 0.0001500976 0.0002027917 5.0910990765 0.0937045474 0.0032558755 0.0019005783 4.4659387330 0.0694636166 40897.0000000000 0.0000240893 0.0001061864 8.0110736088 0.1900260701 0.0001394858 0.0001878630 5.0495311568 0.0921087027 0.0026247931 0.0015732565 4.4321286008 0.0680636000 
41794.0000000000 0.0000264270 0.0001108458 8.1732498378 0.1956254222 0.0001506112 0.0002052649 5.0659423032 0.0931220941 0.0032260552 0.0018667206 4.4475971013 0.0690823023 41346.0000000000 0.0000246779 0.0001060266 8.0032027295 0.1897617199 0.0001405094 0.0001894043 5.0237859703 0.0915467952 0.0026121048 0.0015518660 4.4135292605 0.0676905155 
42242.0000000000 0.0000235974 0.0001107620 8.1673441156 0.1954812539 0.0001510464 0.0002020641 5.0579591025 0.0929479123 0.0032311591 0.0018766516 4.4398371593 0.0689306881 41794.0000000000 0.0000219545 0.0001060365 7.9971183574 0.1896125075 0.0001404542 0.0001881042 5.0160067600 0.0913732384 0.0026453719 0.0015676266 4.4051761241 0.0675474828 
42691.0000000000 0.0000266750 0.0001110246 8.1549534779 0.1950806257 0.0001514422 0.0002009860 5.0236272164 0.0919051869 0.0032724818 0.0019066647 4.4169605574 0.0680784088 42242.0000000000 0.0000250430 0.0001060290 7.9861153154 0.1892394169 0.0001400686 0.0001874382 4.9830220751 0.0903282209 0.0026482555 0.0015808206 4.3839208717 0.0668288054 
43139.0000000000 0.0000283398 0.0001109058 8.1491975427 0.1948672705 0.0001508603 0.0002030757 5.0155702337 0.0916655444 0.0032106973 0.0018884649 4.4140883621 0.0680084527 42691.0000000000 0.0000265802 0.0001062167 7.9799606576 0.1890005883 0.0001389838 0.0001882115 4.9751569523 0.0900911787 0.0026122353 0.0015750964 4.3813435640 0.0667487411 
43587.0000000000 0.0000261345 0.0001109363 8.1441816393 0.1946754426 0.0001524931 0.0002031249 4.9979339603 0.0911476791 0.0031778241 0.0018740380 4.3969290140 0.0675292540 43139.0000000000 0.0000236293 0.0001062338 7.9753509905 0.1888348374 0.0001406054 0.0001885966 4.9567595192 0.0895678349 0.0026021801 0.0015587373 4.3647406493 0.0662862345 
44036.0000000000 0.0000283335 0.0001109049 8.1200520522 0.1938977799 0.0001488753 0.0002021044 4.9423581434 0.0894732371 0.0031982840 0.0018880282 4.3580111494 0.0663144217 43587.0000000000 0.0000263628 0.0001062500 7.9516748724 0.1880311636 0.0001387797 0.0001883190 4.9016636101 0.0878411345 0.0025924064 0.0015766144 4.3264121803 0.0650741079 
44484.0000000000 0.0000252960 0.0001104377 8.1155801658 0.1937496468 0.0001510941 0.0002026729 4.9283654165 0.0890643727 0.0031804378 0.0018803743 4.3513153420 0.0661428568 44036.0000000000 0.0000238383 0.0001060002 7.9472641373 0.1878873040 0.0001397700 0.0001890067 4.8881134513 0.0874548764 0.0025963377 0.0015780725 4.3193949793 0.0649022802 
44036.0000000000 0.0000223806 0.0001015628 7.7789481088 0.1820249613 0.0001284460 0.0001753406 4.8478614862 0.0858453801 0.0020122376 0.0012757708 4.2874746167 0.0636617036 44484.0000000000                         
43587.0000000000 0.0000243921 0.0001015950 7.7832976927 0.1821645473 0.0001286841 0.0001745336 4.8609690768 0.0862090319 0.0019865288 0.0012652006 4.2948132112 0.0638337941                           
43139.0000000000 0.0000211241 0.0001015312 7.8065203418 0.1829942322 0.0001287177 0.0001740683 4.9155850782 0.0879879907 0.0020265361 0.0012434365 4.3325522846 0.0650432149                           
42691.0000000000 0.0000248207 0.0001015275 7.8107237725 0.1831339060 0.0001271074 0.0001733473 4.9347436708 0.0885168129 0.0020137734 0.0012617280 4.3485987659 0.0654890296                           
42242.0000000000 0.0000234110 0.0001010333 7.8172771529 0.1833982082 0.0001286951 0.0001738904 4.9424169337 0.0887512549 0.0020240292 0.0012549765 4.3508811859 0.0655792020                           
41794.0000000000 0.0000203115 0.0001013109 7.8268925991 0.1837437611 0.0001298619 0.0001741443 4.9740544174 0.0897985645 0.0020595846 0.0012586015 4.3705150889 0.0661642776                           
41346.0000000000 0.0000229288 0.0001012074 7.8331556211 0.1838980175 0.0001304076 0.0001735437 4.9816296374 0.0899714963 0.0019981544 0.0012370113 4.3794614196 0.0662987286                           
40897.0000000000 0.0000222279 0.0001013280 7.8412248214 0.1841897930 0.0001288739 0.0001729344 5.0079632371 0.0905128580 0.0019937107 0.0012459348 4.3983184685 0.0666635833                           
40449.0000000000 0.0000247425 0.0001012668 7.8460065868 0.1843298731 0.0001306739 0.0001737400 5.0195712423 0.0907868554 0.0019558579 0.0012221123 4.4100419311 0.0668963609                           
40001.0000000000 0.0000246100 0.0001014079 7.8738213382 0.1852996470 0.0001305183 0.0001741631 5.1090567955 0.0933143883 0.0021423263 0.0012244987 4.4935510738 0.0693187888                           
39552.0000000000 0.0000259222 0.0001015993 7.8839273660 0.1857123845 0.0001281760 0.0001730008 5.1565399412 0.0945441326 0.0020246935 0.0012353730 4.5328042587 0.0701647822                           
39104.0000000000 0.0000292013 0.0001014859 7.9040806413 0.1863765596 0.0001278073 0.0001718200 5.2606660552 0.0970425033 0.0020920817 0.0012372073 4.6075990379 0.0718713225                           
38656.0000000000 0.0000271120 0.0001017340 7.9747274330 0.1885116155 0.0001288450 0.0001712709 5.5218199496 0.1033466401 0.0020863214 0.0012398251 4.8120188074 0.0774337882                           
38207.0000000000 0.0000257497 0.0001013740 7.9886990803 0.1890053272 0.0001298637 0.0001712485 5.5389293451 0.1038051256 0.0021683252 0.0012311256 4.8309321750 0.0778271047                           
37759.0000000000 0.0000348694 0.0001013933 8.0022987291 0.1895375866 0.0001288019 0.0001706640 5.5369661888 0.1038705853 0.0020616116 0.0012648520 4.8254819762 0.0778189684                           
37311.0000000000 0.0000296559 0.0001012481 8.0197384005 0.1903593798 0.0001280932 0.0001704689 5.5203757020 0.1038578816 0.0021926578 0.0012676064 4.8049992718 0.0776694559                           
36863.0000000000 0.0000356448 0.0001012450 8.0294740103 0.1907976958 0.0001287828 0.0001703702 5.5166347792 0.1038081187 0.0023430376 0.0012612559 4.8008326953 0.0776338847                           
36414.0000000000 0.0000369107 0.0001016646 8.0442424319 0.1914610580 0.0001311202 0.0001690877 5.5105382892 0.1039014050 0.0023323012 0.0012543338 4.8028163028 0.0778245500                           
35966.0000000000 0.0000425851 0.0001015387 8.0749167935 0.1925655889 0.0001283355 0.0001697677 5.5151079915 0.1041292947 0.0021546052 0.0012278664 4.8069151028 0.0781020497                           
35518.0000000000 0.0000460595 0.0001018136 8.1944684341 0.1963778955 0.0001272853 0.0001687812 5.6162760070 0.1070291220 0.0021061358 0.0012267478 4.9143145084 0.0809699064                           
35069.0000000000 0.0000553077 0.0001014216 8.4176159342 0.2044919029 0.0001281874 0.0001683431 5.9177188858 0.1157876705 0.0021493864 0.0012482880 5.1897281148 0.0882240655                           
34621.0000000000 0.0000267388 0.0001016519 8.8758247752 0.2214829998 0.0001286935 0.0001672092 6.6936862027 0.1417308401 0.0020010077 0.0012276763 6.0985370989 0.1162915661                           
34173.0000000000 0.0000267531 0.0001015648 8.8872597909 0.2222619032 0.0001321176 0.0001666939 6.7131603642 0.1426234372 0.0020961159 0.0012361584 6.1037865206 0.1167371705                           
33724.0000000000 0.0000267145 0.0001016563 8.8921765263 0.2224150164 0.0001315068 0.0001659851 6.7223941978 0.1428259197 0.0020285558 0.0012195390 6.1103872002 0.1170025072                           
33276.0000000000 0.0000295228 0.0001015881 8.8990536101 0.2226561090 0.0001313459 0.0001650454 6.7514034734 0.1435636515 0.0020278505 0.0012113074 6.1335918614 0.1176417534                           
32828.0000000000 0.0000269272 0.0001013303 8.9212582386 0.2233685833 0.0001296327 0.0001645427 6.7861335596 0.1444986526 0.0020254540 0.0012230112 6.1577540417 0.1182031861                           
32379.0000000000 0.0000288238 0.0001014170 8.9311211827 0.2237476129 0.0001290218 0.0001637220 6.8164161234 0.1451475432 0.0020131024 0.0012078074 6.1809686638 0.1186688329                           
31931.0000000000 0.0000267418 0.0001014639 8.9857294393 0.2256585392 0.0001293670 0.0001624849 6.8782986833 0.1469245813 0.0020237466 0.0011993374 6.2159891596 0.1194803571                           
31483.0000000000 0.0000282639 0.0001015998 9.0233314309 0.2272784097 0.0001277791 0.0001616575 6.9639046436 0.1492105096 0.0020689244 0.0011981800 6.2939327768 0.1217817218                           
31034.0000000000 0.0000250784 0.0001014514 9.0640954524 0.2287876831 0.0001279406 0.0001606664 7.0163471828 0.1506622320 0.0019965241 0.0011934089 6.3412731324 0.1229470893                           
30586.0000000000 0.0000316157 0.0001015780 9.0694374497 0.2290327107 0.0001283346 0.0001598160 7.0259390054 0.1511041146 0.0020964468 0.0011776313 6.3512684491 0.1233398923                           
30138.0000000000 0.0000287890 0.0001017190 9.1802220848 0.2325628154 0.0001296554 0.0001599890 7.1284417534 0.1544232966 0.0020240858 0.0011574060 6.4217828604 0.1256553054                           
29689.0000000000 0.0000311609 0.0001013724 9.2273715959 0.2340953675 0.0001301592 0.0001594273 7.1811437987 0.1559426603 0.0021538590 0.0011613778 6.4429070469 0.1263350495                           
29241.0000000000 0.0000290230 0.0001016729 9.2452863220 0.2346942449 0.0001292398 0.0001577411 7.1785457346 0.1560842674 0.0021688052 0.0011372173 6.4301429533 0.1261143906                           
28793.0000000000 0.0000290528 0.0001014493 9.2657725436 0.2355367988 0.0001277428 0.0001564762 7.2150560854 0.1572036927 0.0021378472 0.0011266554 6.4745518131 0.1274510087                           
28344.0000000000 0.0000333379 0.0001014451 9.3045869248 0.2369231960 0.0001287165 0.0001548032 7.2497774259 0.1586098701 0.0021427321 0.0011314017 6.5146450875 0.1284626534                           
27896.0000000000 0.0000392534 0.0001016562 9.4112046110 0.2409636214 0.0001291020 0.0001544068 7.4162625876 0.1633281679 0.0021302515 0.0011239719 6.6390858451 0.1316439672                           
27448.0000000000 0.0000347656 0.0001017410 9.6006904148 0.2479738950 0.0001289675 0.0001535722 7.6234543785 0.1702229165 0.0023110691 0.0011246052 6.7959011741 0.1364635637                           
26999.0000000000 0.0000380014 0.0001014299 9.7530163464 0.2531283857 0.0001292322 0.0001512387 7.7534594578 0.1748372218 0.0021616331 0.0011163272 6.9388449964 0.1408845788                           
26551.0000000000 0.0000355312 0.0001015392 9.9527878034 0.2595619873 0.0001283958 0.0001488232 8.1109319465 0.1840666415 0.0024924515 0.0011310935 7.2566267923 0.1482494514                           
26103.0000000000 0.0000384196 0.0001015255 10.0516433279 0.2631946862 0.0001285699 0.0001465093 8.2525343313 0.1884374131 0.0021933257 0.0011163704 7.4677658776 0.1539886670                           
25654.0000000000 0.0000518897 0.0001011637 10.1164465736 0.2658698948 0.0001279709 0.0001437610 8.3337008869 0.1910782491 0.0020184118 0.0010857252 7.6193231442 0.1587903806                           
25206.0000000000 0.0000840401 0.0001014707 10.4610711058 0.2774559172 0.0001261874 0.0001424561 8.7500255118 0.2034236212 0.0019058994 0.0010675035 8.1443642712 0.1715876148                           
24758.0000000000 0.0000966565 0.0001007639 10.6975613468 0.2908851727 0.0001251279 0.0001415538 8.9005725703 0.2124490926 0.0021192833 0.0010739902 8.3719253018 0.1786310824                           
24309.0000000000 0.0000966866 0.0001007823 11.3652802336 0.3163585661 0.0001243301 0.0001408926 9.2528429646 0.2241633209 0.0021366507 0.0010706554 8.6859861296 0.1899552806                           
23861.0000000000 0.0000953600 0.0001006813 12.4197048134 0.3564335381 0.0001223323 0.0001409531 10.0321678309 0.2529484003 0.0022571974 0.0010643040 9.3073715787 0.2108310574                           
23413.0000000000 0.0000956742 0.0001002170 14.2476425849 0.4232648096 0.0001234172 0.0001409394 11.9529362948 0.3208993555 0.0021412009 0.0010765950 11.0545275162 0.2703103284                           
22964.0000000000 0.0000986401 0.0001001759 16.3632582285 0.4968454782 0.0001230701 0.0001399888 14.7880502056 0.4198897476 0.0021651357 0.0010775654 13.9731977627 0.3724126169                           
22516.0000000000 0.0000984193 0.0000999859 16.4003727909 0.4983226351 0.0001241000 0.0001395776 14.8082214775 0.4207089146 0.0020489663 0.0010793174 14.0088664106 0.3738420945                           
22068.0000000000 0.0000967189 0.0001000341 16.4667402673 0.5007318025 0.0001236527 0.0001386999 14.8418889533 0.4224485892 0.0021946142 0.0010539132 14.0578741413 0.3762690251                           
21620.0000000000 0.0000970382 0.0000996243 16.5513502424 0.5038920233 0.0001222780 0.0001384789 14.8966389180 0.4246990577 0.0020865859 0.0010441521 14.1088190092 0.3781619568                           
21171.0000000000 0.0000963267 0.0000993992 16.6858966295 0.5092219741 0.0001246846 0.0001380556 14.9487774378 0.4266576995 0.0021422497 0.0010388007 14.2173474442 0.3817089588                           
20723.0000000000 0.0000950169 0.0000990553 17.1158675434 0.5251588883 0.0001224313 0.0001375384 15.3430869113 0.4406111701 0.0022943458 0.0010425439 14.6372418579 0.3966453324                           
20275.0000000000 0.0000984041 0.0000986027 17.6699771692 0.5462347813 0.0001236971 0.0001369597 15.9928595004 0.4657486336 0.0023460958 0.0010779177 15.3925865158 0.4250078865                           
19826.0000000000 0.0000975065 0.0000983162 17.7214715673 0.5483002579 0.0001218923 0.0001360364 16.0301374893 0.4674864422 0.0020773135 0.0010928590 15.3919856052 0.4251598142                           
19378.0000000000 0.0000980009 0.0000980025 17.7824514776 0.5505815696 0.0001225270 0.0001347756 16.0813961866 0.4694141981 0.0021969240 0.0010759051 15.4312976285 0.4268789852                           
18930.0000000000 0.0001002066 0.0000979693 17.7967699401 0.5512130590 0.0001256838 0.0001349427 16.0936312323 0.4698371025 0.0025523439 0.0010746585 15.4688628630 0.4276709052                           
18481.0000000000 0.0001007759 0.0000973086 17.7744956442 0.5513707489 0.0001225732 0.0001334396 16.0593485442 0.4690319859 0.0023327810 0.0010689030 15.4778382860 0.4277859781                           
18033.0000000000 0.0001004650 0.0000966316 17.7420550260 0.5513841627 0.0001248829 0.0001318488 16.0071833679 0.4681700768 0.0019088008 0.0010186890 15.4489866367 0.4290975056                           
17585.0000000000 0.0000991079 0.0000952526 17.6751584420 0.5500745586 0.0001257381 0.0001317547 15.9464294344 0.4672733653 0.0018036781 0.0009686393 15.3894322632 0.4292533846                           
17136.0000000000 0.0000951278 0.0000940996 17.6476446819 0.5520337985 0.0001237306 0.0001308347 15.9579393262 0.4701857719 0.0021972118 0.0009516310 15.5279153218 0.4355004861                           
16688.0000000000 0.0000958467 0.0000933255 17.7574729442 0.5574198393 0.0001228761 0.0001289501 15.9981129490 0.4736659081 0.0025307003 0.0009717371 15.6406747618 0.4378384558                           
16240.0000000000 0.0000962049 0.0000926421 18.0264086649 0.5673749014 0.0001219674 0.0001280388 16.1344321028 0.4784518456 0.0020639773 0.0009521382 15.5058246056 0.4360654987                           
15791.0000000000 0.0000957670 0.0000918195 18.3111745553 0.5784242196 0.0001201329 0.0001263011 16.2893273645 0.4845684088 0.0014526974 0.0008790477 15.6863453191 0.4443020284                           
15343.0000000000 0.0000960648 0.0000908743 18.9714442034 0.6033394307 0.0001219949 0.0001238413 16.8565638724 0.5053183352 0.0020211911 0.0008229725 16.3200846254 0.4674154706                           
14895.0000000000 0.0000956116 0.0000889154 20.8176742554 0.6659505513 0.0001255743 0.0001218782 19.5947316440 0.5923424781 0.0021917879 0.0009102855 19.5840434202 0.5590336543                           
14446.0000000000 0.0000966913 0.0000889576 20.8670391797 0.6681620529 0.0001269378 0.0001216576 19.6347730804 0.5934070389 0.0021147681 0.0008990788 19.6529129107 0.5613903450                           
13998.0000000000 0.0000949335 0.0000885916 20.9038988962 0.6694220727 0.0001250854 0.0001212942 19.6603732413 0.5933095257 0.0020865150 0.0008806584 19.7157605131 0.5614335328                           
13550.0000000000 0.0000958637 0.0000881823 20.9122829980 0.6695735536 0.0001270115 0.0001213846 19.7323452862 0.5939726419 0.0019746128 0.0008776042 19.7892483662 0.5619894766                           
13101.0000000000 0.0000953793 0.0000877636 20.9361630331 0.6703831785 0.0001241820 0.0001212141 19.7181207350 0.5935569780 0.0021295002 0.0008745167 19.7214372546 0.5609231720                           
12653.0000000000 0.0000964672 0.0000874339 20.9517707856 0.6704236919 0.0001263484 0.0001195551 19.7767206275 0.5939860644 0.0019951941 0.0008665960 19.7823934778 0.5620900181                           
12205.0000000000 0.0000948628 0.0000872864 21.0181932398 0.6733155605 0.0001235384 0.0001186514 19.8087144636 0.5952005575 0.0020984474 0.0008427901 19.7689501578 0.5619267458                           
11756.0000000000 0.0000966534 0.0000866525 21.0466864261 0.6744771571 0.0001272198 0.0001174330 19.8256624416 0.5956223940 0.0021189405 0.0008275470 19.8209556050 0.5636848476                           
11308.0000000000 0.0000960033 0.0000866080 21.1323166602 0.6772713598 0.0001256608 0.0001170317 19.8959960605 0.5961351713 0.0022335141 0.0008351494 19.9030810093 0.5643722559                           
10860.0000000000 0.0000952654 0.0000862507 21.1682738620 0.6779164470 0.0001248571 0.0001161148 19.9863199232 0.5980544810 0.0024596284 0.0008280659 20.0465782295 0.5667010231                           
10411.0000000000 0.0000941946 0.0000854928 21.1465257010 0.6771699186 0.0001227884 0.0001141773 19.9655494361 0.5974763005 0.0023143162 0.0008047518 19.9704951348 0.5650420216                           
9963.0000000000 0.0000955405 0.0000849636 21.1568479950 0.6772389667 0.0001248139 0.0001135307 20.0794394203 0.5989550840 0.0021950050 0.0007873411 20.0235780487 0.5667430093                           
9515.0000000000 0.0000942081 0.0000845554 21.3191839784 0.6823316270 0.0001214589 0.0001134176 20.1509066610 0.6010833372 0.0022228062 0.0007614657 20.0353657804 0.5672926240                           
9066.0000000000 0.0000942505 0.0000838560 21.4960789474 0.6877190815 0.0001226190 0.0001109749 20.1560660246 0.6028295488 0.0021399492 0.0007533711 20.0914027132 0.5703788840                           
8618.0000000000 0.0000933523 0.0000834848 21.5372506144 0.6872716579 0.0001205056 0.0001103045 20.1850374158 0.6036512374 0.0021859284 0.0007852293 20.1533273324 0.5689919724                           
8170.0000000000 0.0000958805 0.0000828454 21.7066748924 0.6918478785 0.0001237818 0.0001088563 20.3561358243 0.6067553378 0.0022656205 0.0007468660 20.2326157312 0.5704856927                           
7721.0000000000 0.0000925875 0.0000817010 21.7880145664 0.6936421888 0.0001207519 0.0001068030 20.4068700352 0.6075863195 0.0018921934 0.0007361621 20.3346476714 0.5721137175                           
7273.0000000000 0.0000947934 0.0000806211 21.8546852804 0.6949918678 0.0001262993 0.0001068757 20.4729809149 0.6085226367 0.0023582995 0.0007079461 20.4642941692 0.5761692987                           
6825.0000000000 0.0000948227 0.0000801942 21.9300807524 0.6971965394 0.0001238409 0.0001052096 20.4966131486 0.6091183195 0.0024016470 0.0006780294 20.4398849329 0.5755712038                           
6377.0000000000 0.0000930333 0.0000786507 22.4154381997 0.7131919554 0.0001246569 0.0001030295 20.6031378640 0.6141210233 0.0018703804 0.0006311431 20.5205333570 0.5770211162                           
5928.0000000000 0.0000890879 0.0000769381 22.5367757598 0.7184060156 0.0001192129 0.0001002304 20.7457555262 0.6185978928 0.0016792979 0.0005612370 20.4800597165 0.5795307634                           
5480.0000000000 0.0000936570 0.0000752568 23.4328623895 0.7473033450 0.0001239804 0.0000971202 21.5538218488 0.6439364965 0.0018389779 0.0006148824 21.5401702229 0.6040978345                           
5032.0000000000 0.0000911193 0.0000745958 23.6735082432 0.7548317228 0.0001241496 0.0000958378 21.7739068018 0.6501363305 0.0019200458 0.0007717861 21.8082351541 0.6094873465                           
4583.0000000000 0.0000909869 0.0000733579 23.7899711344 0.7595850049 0.0001247222 0.0000974218 21.7602716012 0.6502089753 0.0026053496 0.0007284668 21.7675948580 0.6101453971                           
4135.0000000000 0.0000929315 0.0000725830 24.4143599884 0.7792082512 0.0001243315 0.0000963517 22.3752459513 0.6691801199 0.0026227555 0.0007730178 22.1588798353 0.6269144373                           
3687.0000000000 0.0000916570 0.0000718227 25.1382379769 0.8003861435 0.0001174771 0.0000950821 22.8674979543 0.6846105861 0.0022978167 0.0007162447 22.5650287383 0.6389969916                           
3238.0000000000 0.0000924849 0.0000709863 24.6160290791 0.7846673442 0.0001217008 0.0000918681 22.0196511674 0.6635552934 0.0018989661 0.0006070895 21.8984707557 0.6214606244                           
2790.0000000000 0.0000867012 0.0000697597 24.4946768372 0.7834779062 0.0001185562 0.0000894445 22.0056352515 0.6629523854 0.0019742941 0.0005546340 21.8111169862 0.6193102277                           
2342.0000000000 0.0000896353 0.0000690234 24.8033528660 0.7986384753 0.0001203344 0.0000887102 22.3220935230 0.6735421853 0.0021336892 0.0005570665 21.6162519960 0.6203529335                           
1893.0000000000 0.0000915150 0.0000680076 24.2692617521 0.7791193015 0.0001185600 0.0000871109 22.1107016734 0.6553877755 0.0022108908 0.0006766672 21.2744091569 0.6098809641                           
1445.0000000000 0.0000898316 0.0000661573 23.8613938374 0.7664677229 0.0001190682 0.0000832595 21.6216583465 0.6455725236 0.0020630600 0.0005582572 20.8041317096 0.6032413051                           
997.0000000000 0.0000829661 0.0000639918 24.1267641858 0.7791238236 0.0001139903 0.0000810238 21.3001154617 0.6488474473 0.0022475976 0.0005453276 20.8742443471 0.6163864623                           
548.0000000000 0.0000858452 0.0000606664 25.0222302259 0.8138511731 0.0001160349 0.0000748332 22.8886044524 0.7133427327 0.0018229550 0.0004158023 23.1648145713 0.6764890659                           
100.0000000000 0.0000740996 0.0000557150 24.7131243039 0.8138858110 0.0000825377 0.0000669230 22.9101018507 0.7316057239 0.0014771050 0.0002345618 22.7542505906 0.6773399555                           
1.0000000000 -0.0003838289 0.0000360264 32.8697507971 1.0997306365 0.0000331401 0.0000534368 30.4600681659 0.9777564531 -0.0001735769 0.0000571931 30.4600681659 0.9777564531                           


==> plots/pts_test.txt <==
pts_long t_update_error t_pred_error nllMeans_error error_error overlapRatio_error divCount_error pts t_update_mean t_pred_mean nllMeans_mean error_mean overlapRatio_mean divCount_mean 
10.0000000000 3.8656289260 0.6401760601 8.1155801658 0.1937496468 0.0593562209 19793.5665051863 10.0000000000 3.5555095400 0.5762328600 7.9472641373 0.1878873040 0.0580515263 19711.3600000000 
46.0000000000 5.1901625136 0.7729899427 5.1936078006 0.0984934562 0.1005344692 1483.2266710861 46.0000000000 4.8556809000 0.7012995500 5.1453883833 0.0965074238 0.0986174716 1473.9700000000 
83.0000000000 6.2186555390 0.9478772450 5.0151247442 0.0919930443 0.1152055275 817.7943458950 83.0000000000 5.8573880700 0.8517767400 4.9691328129 0.0901779314 0.1125495109 811.1600000000 
119.0000000000 7.7355831090 1.1039928765 4.8808096723 0.0865036360 0.1288055042 569.7092521258 119.0000000000 7.4003277700 1.0104158500 4.8382163058 0.0844781102 0.1254949434 563.7000000000 
155.0000000000 9.6787031737 1.3796237081 4.8017003316 0.0825738375 0.1318277697 438.5520639250 155.0000000000 9.0293054600 1.2704301900 4.7679904513 0.0812442800 0.1287271276 433.4700000000 
192.0000000000 13.0211895846 1.6029770648 4.7177798126 0.0768469333 0.1388729490 356.3391569260 192.0000000000 12.3212665200 1.4681053100 4.6821203211 0.0755563512 0.1348789001 352.0000000000 
228.0000000000 15.6616719803 2.0775887493 4.6384751164 0.0746115273 0.1422750723 303.0283534479 228.0000000000 14.8246653100 1.8994866500 4.6048512018 0.0734392993 0.1387160777 299.0800000000 
264.0000000000 21.5866037534 2.6119590413 4.5941363597 0.0744529785 0.1457868939 260.7292308855 264.0000000000 20.5736713000 2.4309126700 4.5626590959 0.0730061278 0.1412975841 256.5900000000 
301.0000000000 25.2554498573 3.2252454807 4.5405482048 0.0735124845 0.1544064451 230.1167622013 301.0000000000 24.0647305100 2.9331814100 4.5085488975 0.0717679112 0.1497202571 226.5800000000 
337.0000000000 38.9018509362 3.5795013963 4.5355894833 0.0718552735 0.1572772645 204.8119247836 337.0000000000 37.3289562100 3.3573120000 4.5056090702 0.0705180653 0.1523335732 201.9800000000 
373.0000000000 45.2994709438 4.2442983386 4.4792922876 0.0708613551 0.1623933414 183.5462937451 373.0000000000 42.0186956000 3.8960183500 4.4442400713 0.0694998629 0.1571354587 180.3300000000 
409.0000000000 65.1891728787 5.0465017592 4.4329472267 0.0678064113 0.1622743959 168.3043480873 409.0000000000 60.4277683100 4.5279335500 4.3971638803 0.0666466391 0.1573885230 165.2300000000 
446.0000000000 58.7678359343 4.5099972696 4.3673991654 0.0664547216 0.1621641337 153.2435162883 446.0000000000 55.2770431300 4.0898754400 4.3396125499 0.0653620698 0.1578806334 150.7700000000 
482.0000000000 82.4465640367 5.2901523947 4.3360231058 0.0654487184 0.1691899700 143.4591643787 482.0000000000 77.9905984500 4.7904259600 4.3081838041 0.0641252986 0.1621558409 141.1000000000 
518.0000000000 96.8202339902 5.7171786300 4.3301505253 0.0653728444 0.1661497071 135.0944113660 518.0000000000 87.8383316000 5.1601285700 4.2974622254 0.0641746327 0.1611333234 133.0400000000 
555.0000000000 127.4159090430 6.4941932089 4.2987023367 0.0644861762 0.1670033123 125.6317099492 555.0000000000 116.5004985700 6.0322904600 4.2730757201 0.0633308403 0.1614059213 123.1200000000 
591.0000000000 107.7201358067 5.8779215602 4.2530786901 0.0630703281 0.1678329816 116.6720265944 591.0000000000 102.5074258200 5.4947090800 4.2259615509 0.0619295743 0.1614997928 114.7000000000 
627.0000000000 154.1503374428 8.3974241650 4.2228634205 0.0615693550 0.1714660712 110.4843577441 627.0000000000 144.4303877000 7.4832079100 4.1982511844 0.0606233309 0.1660827448 108.3200000000 
664.0000000000 125.0957221318 6.9573834543 4.2047566011 0.0616823199 0.1749455635 103.9443852538 664.0000000000 120.4131181500 6.4215150100 4.1758879196 0.0605886892 0.1687776530 101.6700000000 
700.0000000000 191.8424224019 8.8309483905 4.1838284503 0.0611370978 0.1738228983 98.4717308884 700.0000000000 182.4075280000 8.0611032700 4.1551182122 0.0599546979 0.1676190445 96.3700000000 
700.0000000000 172.9726335981 7.2912581495 4.1264079741 0.0587722980 0.1614151908 94.2682691116               
664.0000000000 115.7305141682 5.8856465657 4.1470192381 0.0594950584 0.1626097425 99.3956147462               
627.0000000000 134.7104379572 6.5689916550 4.1736389482 0.0596773069 0.1606994184 106.1556422559               
591.0000000000 97.2947158333 5.1114965998 4.1988444116 0.0607888205 0.1551666041 112.7279734056               
555.0000000000 105.5850880970 5.5703877111 4.2474491035 0.0621755043 0.1558085302 120.6082900508               
518.0000000000 78.8564292098 4.6030785100 4.2647739256 0.0629764209 0.1561169397 130.9855886340               
482.0000000000 73.5346328633 4.2906995253 4.2803445025 0.0628018788 0.1551217117 138.7408356213               
446.0000000000 51.7862503257 3.6697536104 4.3118259344 0.0642694180 0.1535971331 148.2964837117               
409.0000000000 55.6663637413 4.0093653408 4.3613805339 0.0654868669 0.1525026501 162.1556519127               
373.0000000000 38.7379202562 3.5477383614 4.4091878550 0.0681383707 0.1518775760 177.1137062549               
337.0000000000 35.7560614838 3.1351226037 4.4756286572 0.0691808570 0.1473898818 199.1480752164               
301.0000000000 22.8740111627 2.6411173393 4.4765495902 0.0700233379 0.1450340691 223.0432377987               
264.0000000000 19.5607388466 2.2498662987 4.5311818322 0.0715592771 0.1368082744 252.4507691145               
228.0000000000 13.9876586397 1.7213845507 4.5712272873 0.0722670713 0.1351570831 295.1316465521               
192.0000000000 11.6213434554 1.3332335552 4.6464608297 0.0742657690 0.1308848511 347.6608430740               
155.0000000000 8.3799077463 1.1612366719 4.7342805710 0.0799147225 0.1256264856 428.3879360750               
119.0000000000 7.0650724310 0.9168388235 4.7956229393 0.0824525845 0.1221843826 557.6907478742               
83.0000000000 5.4961206010 0.7556762350 4.9231408816 0.0883628184 0.1098934942 804.5256541050               
46.0000000000 4.5211992864 0.6296091573 5.0971689660 0.0945213914 0.0967004741 1464.7133289139               
10.0000000000 3.2453901540 0.5122896599 7.7789481088 0.1820249613 0.0567468316 19629.1534948137               
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            
                            

